Learning to Communicate to Solve Riddles with Deep Distributed Recurrent Q-Networks

We propose deep distributed recurrent Q-networks (DDRQN), which enable teams of agents to learn to solve communication-based coordination tasks. In these tasks, the agents are not given any pre-designed communication protocol. Therefore, in order to successfully communicate, they must first automatically develop and agree upon their own communication protocol. We present empirical results on two multi-agent learning problems based on well-known riddles, demonstrating that DDRQN can successfully solve such tasks and discover elegant communication protocols to do so. To our knowledge, this is the first time deep reinforcement learning has succeeded in learning communication protocols. In addition, we present ablation experiments that confirm that each of the main components of the DDRQN architecture are critical to its success.

==> results/digit/digits_reward_entropy.csv <==
samples,Average Information [Bits],STD Information [bits],Average Reward,STD Reward
160,0.222,0.319464199,-0.0075,0.196697802
320,0.233,0.331397557,-0.015,0.20414734
480,0.242,0.341724153,-0.01,0.184149355
640,0.246,0.348990697,-0.009375,0.183646212
800,0.251,0.354492284,-0.008125,0.180674373
960,0.257,0.362175124,-0.01125,0.177307122
1120,0.262,0.363118354,-0.015,0.176132698
1280,0.27,0.366072619,-0.02375,0.177618398
1440,0.278,0.371141576,-0.02,0.18715878
1600,0.287,0.377348986,-0.006875,0.188422604
1760,0.295,0.382114201,-0.00375,0.184384897
1920,0.303,0.390463979,-0.000625,0.170295486
2080,0.31,0.398315115,-0.01,0.170579079
2240,0.318,0.406645091,-0.00875,0.170648459
2400,0.327,0.414290999,0,0.17271232
2560,0.337,0.421058047,-0.005,0.1730957
2720,0.348,0.42406549,-0.021875,0.17438904
2880,0.361,0.428165347,-0.00625,0.170528183
3040,0.374,0.434596053,-0.009375,0.161953968
3200,0.387,0.441041106,-0.020625,0.158675617
3360,0.4,0.449281685,-0.024375,0.161348631
3520,0.404,0.457988178,-0.038125,0.17177195
3680,0.417,0.464733982,-0.02625,0.17524784
3840,0.431,0.472463503,-0.016875,0.171762762
4000,0.443,0.483123184,-0.015,0.168578055
4160,0.455,0.492829029,-0.016875,0.166868959
4320,0.467,0.50117929,0,0.167139481
4480,0.478,0.508539112,-0.01625,0.168226601
4640,0.492,0.516599826,-0.0125,0.165240107
4800,0.504,0.521970455,-0.01125,0.167464944
4960,0.516,0.528155893,-0.003125,0.167227985
5120,0.537,0.531261657,0.01125,0.158258555
5280,0.551,0.533268752,0.0175,0.165497795
5440,0.563,0.534243736,0.00625,0.17122092
5600,0.574,0.535163959,0.010625,0.17834444
5760,0.583,0.535569369,0.0175,0.174774386
5920,0.586,0.534207453,0.018125,0.171173672
6080,0.586,0.533065032,0.0275,0.164118782
6240,0.583,0.534971852,0.033125,0.168890234
6400,0.58,0.536787572,0.029375,0.172129919
6560,0.574,0.536627016,0.020625,0.171578889
6720,0.559,0.536179671,0.01375,0.171008779
6880,0.545,0.534709072,0.00375,0.170139018
7040,0.532,0.534401035,0.016875,0.167576824
7200,0.52,0.53369795,0.0125,0.167610961
7360,0.509,0.533067713,0.008125,0.174678411
7520,0.505,0.528643778,0.015,0.176580168
7680,0.507,0.524259453,0.009375,0.184289646
7840,0.509,0.515094309,0.016875,0.181589285
8000,0.513,0.510900947,0.02125,0.18057935
8160,0.519,0.506749078,0.021875,0.176413618
8320,0.536,0.503612212,0.01625,0.185409218
8480,0.556,0.500014333,0.021875,0.182352533
8640,0.574,0.501535461,0.0175,0.18825186
8800,0.594,0.508846318,0.01625,0.180010346
8960,0.613,0.514356345,0.02,0.169222822
9120,0.63,0.528794685,0.006875,0.165691989
9280,0.646,0.537749111,0.015,0.156690037
9440,0.663,0.54338205,0.0075,0.153422652
9600,0.679,0.552855056,0.01,0.150943999
9760,0.694,0.561480926,0.011875,0.162275243
9920,0.703,0.5657414,0.02125,0.155958061
10100,0.71,0.565645571,0.009375,0.153704005
10200,0.716,0.573691792,0.000625,0.151927587
10400,0.72,0.576431664,0.003125,0.152931941
10600,0.725,0.578683179,0.001875,0.166300497
10700,0.734,0.583816089,0.0075,0.171860364
10900,0.735,0.583129383,-0.000625,0.17599263
11000,0.737,0.58616241,-0.014375,0.183749313
11200,0.741,0.585073238,-0.01,0.186279699
11400,0.744,0.582863701,-0.015625,0.182784777
11500,0.756,0.575017277,-0.011875,0.178485978
11700,0.761,0.570983459,-0.00125,0.182267044
11800,0.767,0.573910777,-0.00125,0.180089239
12000,0.772,0.574255522,-0.009375,0.178856982
12200,0.777,0.573182942,-0.009375,0.169803576
12300,0.772,0.568981081,-0.01,0.162524279
12500,0.772,0.568956567,0.003125,0.160976493
12600,0.773,0.571352117,0.014375,0.1512404
12800,0.771,0.571358813,0.00375,0.153304304
13000,0.77,0.568290355,0.024375,0.154604977
13100,0.758,0.56014713,0.023125,0.160308405
13300,0.762,0.556747264,0.0175,0.160658761
13400,0.767,0.551246052,0.02625,0.163844477
13600,0.773,0.554116858,0.031875,0.182594716
13800,0.779,0.556831214,0.026875,0.182758871
13900,0.784,0.560734117,0.02625,0.189317788
14100,0.795,0.564966084,0.02625,0.195470328
14200,0.804,0.575419993,0.020625,0.199243955
14400,0.816,0.583868987,0.016875,0.193782581
14600,0.826,0.589267464,-0.010625,0.191776772
14700,0.836,0.599468489,-0.016875,0.189458417
14900,0.837,0.60308992,-0.004375,0.192638962
15000,0.839,0.601868835,-0.01125,0.186630983
15200,0.842,0.596129278,-0.00875,0.172030176
15400,0.845,0.593036263,-0.004375,0.172998794
15500,0.855,0.586591078,-0.009375,0.168403591
15700,0.86,0.582150072,-0.031875,0.166072568
15800,0.862,0.571485184,-0.025625,0.161885737
16000,0.863,0.559651504,-0.016875,0.169682701
16200,0.865,0.548958576,-0.02,0.17630287
16300,0.875,0.543171454,-0.008125,0.177812669
16500,0.884,0.541972726,-0.021875,0.17211158
16600,0.896,0.525227112,-0.020625,0.170425187
16800,0.908,0.511692643,-0.020625,0.165967996
17000,0.92,0.494185991,-0.026875,0.167199669
17100,0.923,0.487057659,-0.02,0.174277006
17300,0.933,0.478693937,0.00125,0.169012842
17400,0.948,0.467730661,-0.008125,0.172404774
17600,0.965,0.454428812,-0.00625,0.17441732
17800,0.983,0.439006183,0.009375,0.164372227
17900,1.01,0.436634558,0.00125,0.162344525
18100,1.03,0.428128314,-0.000625,0.162954638
18200,1.05,0.429794812,0.00875,0.165721753
18400,1.07,0.426524226,0.015625,0.1693382
18600,1.09,0.422451519,0.024375,0.165691989
18700,1.13,0.416262569,0.0225,0.159287397
18900,1.16,0.412724107,0.018125,0.161934476
19000,1.19,0.425071274,0.019375,0.160809731
19200,1.22,0.433174175,0.01625,0.153766885
19400,1.24,0.439376383,0.005625,0.165023864
19500,1.25,0.440836985,0.00375,0.163757759
19700,1.27,0.443684399,0,0.172483713
19800,1.28,0.448355893,-0.011875,0.187541031
20000,1.29,0.45518668,-0.02125,0.184256457
20200,1.3,0.455901373,-0.025625,0.182724324
20300,1.31,0.448296742,-0.016875,0.197413635
20500,1.31,0.443837101,-0.01375,0.201904599
20600,1.31,0.444552767,-0.004375,0.205905359
20800,1.32,0.445738734,0.001875,0.207280484
21000,1.32,0.44825388,0.014375,0.197413635
21100,1.33,0.450060958,0.015625,0.197717204
21300,1.33,0.449880107,0.021875,0.193888432
21400,1.34,0.455207266,0.02625,0.175022545
21600,1.34,0.458430593,0.02375,0.178946306
21800,1.34,0.460221289,0.03,0.182375251
21900,1.34,0.460572541,0.024375,0.16922632
22100,1.33,0.459485558,0.0175,0.160412977
22200,1.33,0.452194319,0.014375,0.163766192
22400,1.33,0.445314657,0.0125,0.1687839
22600,1.33,0.434942558,0.00875,0.174534916
22700,1.32,0.429032754,0.009375,0.177750526
22900,1.32,0.423928156,0.010625,0.174994363
23000,1.31,0.42067288,0.01125,0.175966846
23200,1.31,0.409992202,0.015625,0.168403591
23400,1.3,0.397196845,0.01625,0.168695043
23500,1.31,0.389763158,0.023125,0.174678411
23700,1.31,0.378875516,0.02625,0.172981687
23800,1.32,0.37102947,0.02375,0.1833032
24000,1.32,0.356053434,0.02,0.180505043
24200,1.33,0.340019645,0.0225,0.18086318
24300,1.34,0.323625642,0.015625,0.177972367
24500,1.35,0.317954758,0.01125,0.180176856
24600,1.36,0.320348215,0.010625,0.181849843
24800,1.38,0.324033535,0.02,0.188000175
25000,1.39,0.326461706,0.01375,0.187727135
25100,1.4,0.328341015,0.005,0.185847091
25300,1.4,0.333974051,0.00125,0.194214781
25400,1.41,0.341661772,0.006875,0.178087616
25600,1.42,0.346363103,0.00875,0.1763342
25800,1.43,0.349755384,0.010625,0.174316622
25900,1.44,0.347904716,0.021875,0.174162634
26100,1.45,0.34260263,0.02125,0.171846589
26200,1.46,0.341337515,0.030625,0.174189818
26400,1.47,0.345657798,0.023125,0.177145711
26600,1.48,0.35016189,0.031875,0.194319382
26700,1.46,0.354166956,0.028125,0.189774712
26900,1.45,0.358171448,0.0275,0.182988657
27000,1.44,0.364045641,0.0225,0.188134448
27200,1.44,0.371167403,0.018125,0.186401454
27400,1.43,0.371142886,0.0125,0.184850813
27500,1.43,0.370187494,0.01,0.185004436
27700,1.42,0.36528581,0.013125,0.184058269
27800,1.41,0.358480303,0.0125,0.186338998
28000,1.41,0.357449601,0.01125,0.182785856
28200,1.4,0.355677166,0.00875,0.16500593
28300,1.42,0.35670002,0.003125,0.17211158
28500,1.43,0.352937037,0.00625,0.177778271
28600,1.45,0.362411909,0.0225,0.181081208
28800,1.46,0.368398213,0.02625,0.187853203
29000,1.46,0.373878973,0.03,0.182158772
29100,1.46,0.379226253,0.03125,0.183673067
29300,1.47,0.378736559,0.035,0.183849137
29400,1.47,0.373399402,0.035,0.180819543
29600,1.47,0.367356353,0.02375,0.182223743
29800,1.48,0.362815611,0.01875,0.181729382
29900,1.47,0.351163092,0.020625,0.174316622
30100,1.46,0.341296903,0.023125,0.171256636
30200,1.45,0.332443614,-0.001875,0.168656446
30400,1.44,0.317201667,0.001875,0.168890234
30600,1.44,0.303147268,0.00125,0.177662822
30700,1.43,0.300864151,-0.009375,0.17438904
30900,1.42,0.298843879,-0.02,0.184397737
31000,1.42,0.314309288,-0.025625,0.178574382
31200,1.42,0.318609146,-0.020625,0.185714351
31400,1.42,0.320701082,-0.014375,0.189666565
31500,1.43,0.326781934,-0.010625,0.191776772
31700,1.44,0.338399792,-0.015,0.1878406
31800,1.45,0.349240432,-0.01,0.181994075
32000,1.46,0.361762721,-0.005625,0.186782085
32200,1.47,0.373086071,0,0.190526914
32300,1.49,0.365344719,0.014375,0.190082178
32500,1.5,0.368840418,0.026875,0.17548971
32600,1.5,0.379027413,0.026875,0.178388683
32800,1.51,0.389925682,0.0275,0.171179435
33000,1.51,0.403417385,0.028125,0.168637729
33100,1.5,0.413414283,0.025,0.170412453
33300,1.49,0.417408806,0.03375,0.176870416
33400,1.48,0.444932223,0.04,0.172831076
33600,1.48,0.452725389,0.0225,0.168905419
33800,1.47,0.457845671,0.020625,0.156925308
33900,1.46,0.459008616,0.011875,0.169645492
34100,1.46,0.457748837,0.0075,0.18254825
34200,1.46,0.457233113,0.018125,0.186189655
34400,1.46,0.447942738,0.018125,0.181684867
34600,1.46,0.438344619,0.011875,0.176037464
34700,1.47,0.412864715,0.016875,0.172221586
34900,1.48,0.406795942,0.015,0.165745561
35000,1.48,0.400287487,0.013125,0.173463447
35200,1.49,0.386932931,0.02,0.166401304
35400,1.49,0.37115209,0.01375,0.177796026
35500,1.5,0.345507857,0.016875,0.168047077
35700,1.51,0.329923157,0.025625,0.162129288
35800,1.52,0.333256935,0.009375,0.164132005
36000,1.53,0.330408697,0.0125,0.165240107
36200,1.53,0.322285803,0.0175,0.166922153
36300,1.54,0.312065968,0.02625,0.16999053
36500,1.55,0.311359825,0.0225,0.170764029
36600,1.56,0.318353969,0.020625,0.169030351
36800,1.56,0.32721712,0.02875,0.176870416
37000,1.56,0.335735308,0.04,0.166789727
37100,1.55,0.326837853,0.038125,0.166878417
37300,1.54,0.320467299,0.03,0.158034007
37400,1.54,0.322768349,0.0325,0.161247113
37600,1.53,0.318066189,0.024375,0.165215032
37800,1.52,0.315676291,0.024375,0.169459321
37900,1.5,0.306391329,0.01625,0.169395278
38100,1.48,0.295978068,0,0.181837909
38200,1.47,0.306287193,0.00625,0.180421959
38400,1.46,0.305025397,0.004375,0.178609732
38600,1.46,0.307358157,0.00125,0.179870008
38700,1.46,0.307842908,0.00625,0.181512132
38900,1.47,0.313391848,0.003125,0.182784777
39000,1.47,0.340198696,0.0075,0.176839181
39200,1.48,0.368170139,0.025,0.179435141
39400,1.48,0.384241778,0.03125,0.181512132
39500,1.5,0.383550978,0.0325,0.182375251
39700,1.51,0.392055929,0.05375,0.163805941
39800,1.51,0.400198024,0.0525,0.164455023
40000,1.51,0.409744002,0.05625,0.163680637
40200,1.5,0.416705861,0.05125,0.166282702
40300,1.5,0.4056775,0.050625,0.165167261
40500,1.49,0.39455719,0.0625,0.176105814
40600,1.48,0.390858224,0.063125,0.18580781
40800,1.47,0.388866511,0.0575,0.182418516
41000,1.47,0.389906243,0.055,0.181898656
41100,1.46,0.388932978,0.05875,0.185876812
41300,1.46,0.39231796,0.05375,0.186554857
41400,1.46,0.40680326,0.058125,0.188078862
41600,1.46,0.41901167,0.050625,0.189008035
41800,1.47,0.427095607,0.061875,0.19952892
41900,1.47,0.438869785,0.055625,0.201379201
42100,1.47,0.446059382,0.06,0.192775122
42200,1.48,0.453520783,0.060625,0.184092565
42400,1.48,0.461984645,0.05375,0.194425955
42600,1.48,0.469816256,0.0475,0.194039983
42700,1.48,0.469179477,0.04125,0.193856886
42900,1.49,0.469604839,0.04125,0.202809341
43000,1.5,0.485705624,0.044375,0.208956454
43200,1.5,0.495862258,0.050625,0.210536644
43400,1.5,0.504435972,0.03875,0.202918261
43500,1.51,0.504580946,0.03875,0.20734234
43700,1.52,0.501496121,0.02125,0.207806151
43800,1.52,0.486588864,0.00875,0.214863564
44000,1.53,0.473841052,0.02125,0.210635013
44200,1.54,0.460394299,0.01625,0.21442238
44300,1.53,0.432729963,0.014375,0.215566664
44500,1.53,0.411496927,0.020625,0.215786199
44600,1.52,0.397277411,0.03,0.216229162
44800,1.52,0.386314746,0.03625,0.213972911
45000,1.52,0.370909684,0.04125,0.211942227
45100,1.51,0.371740589,0.05625,0.209560778
45300,1.5,0.36830183,0.068125,0.207782416
45400,1.5,0.36193982,0.083125,0.196853203
45600,1.5,0.357086834,0.075625,0.204374315
45800,1.49,0.34774663,0.08375,0.201246902
45900,1.49,0.337029498,0.0875,0.196038738
46100,1.49,0.325029472,0.079375,0.198410469
46200,1.49,0.342779488,0.0725,0.193347374
46400,1.49,0.348141997,0.07125,0.191563708
46600,1.49,0.348392611,0.07625,0.189609347
46700,1.49,0.349486452,0.068125,0.188255003
46900,1.49,0.346005816,0.06625,0.186935176
47000,1.49,0.346770019,0.06,0.187377906
47200,1.5,0.346401304,0.0725,0.179373559
47400,1.5,0.346379773,0.063125,0.180857726
47500,1.51,0.324316228,0.0725,0.181994075
47700,1.51,0.310201158,0.0675,0.177596183
47800,1.52,0.304704353,0.06375,0.18739054
48000,1.52,0.297253645,0.05375,0.186343233
48200,1.52,0.290347563,0.050625,0.186274404
48300,1.52,0.280245089,0.05375,0.190116425
48500,1.51,0.270729892,0.044375,0.197501558
48600,1.5,0.267986259,0.046875,0.194700746
48800,1.49,0.262514115,0.049375,0.194075566
49000,1.48,0.259974476,0.060625,0.197133618
49100,1.47,0.257943935,0.044375,0.191620342
49300,1.46,0.262089574,0.051875,0.19944189
49400,1.46,0.276809077,0.04625,0.19596224
49600,1.45,0.288520911,0.039375,0.202699389
49800,1.45,0.308270119,0.038125,0.201183172
49900,1.45,0.328028944,0.044375,0.197301676
50100,1.45,0.349806441,0.05125,0.197518539
50200,1.46,0.375793535,0.05625,0.198737334
50400,1.47,0.393158721,0.04125,0.20570693
50600,1.47,0.408845948,0.04375,0.204413889
50700,1.48,0.416363823,0.06375,0.222612898
50900,1.49,0.425508705,0.065,0.217582563
51000,1.5,0.434761093,0.0675,0.217357581
51200,1.5,0.431699182,0.075,0.227698465
51400,1.51,0.42590991,0.080625,0.235416667
51500,1.52,0.408859776,0.074375,0.236320002
51700,1.54,0.397238549,0.075625,0.243004233
51800,1.55,0.386036856,0.078125,0.25021692
52000,1.56,0.371769834,0.0925,0.249285595
52200,1.57,0.354705631,0.0875,0.25235632
52300,1.6,0.328581015,0.073125,0.242640248
52500,1.61,0.316900835,0.075625,0.241701767
52600,1.62,0.315259404,0.076875,0.252958349
52800,1.63,0.307779756,0.07625,0.24466853
53000,1.64,0.298094618,0.0675,0.239468846
53100,1.66,0.28437887,0.064375,0.240090044
53300,1.66,0.276439711,0.073125,0.231659138
53400,1.67,0.268251936,0.068125,0.235718163
53600,1.67,0.257331274,0.07,0.236584493
53800,1.68,0.245140886,0.06375,0.228387104
53900,1.68,0.221930743,0.065,0.233671292
54100,1.68,0.207428817,0.065,0.243592121
54200,1.67,0.20246135,0.078125,0.23120222
54400,1.66,0.194145515,0.08,0.231663397
54600,1.66,0.186537146,0.0825,0.235179386
54700,1.64,0.181623823,0.08875,0.235732391
54900,1.63,0.177511558,0.085625,0.230395295
55000,1.62,0.198939439,0.0775,0.22841129
55200,1.61,0.204784392,0.07,0.229472936
55400,1.6,0.210720078,0.07125,0.229428225
55500,1.58,0.207792115,0.074375,0.225205959
55700,1.57,0.212615449,0.075,0.223853702
55800,1.56,0.226381238,0.06875,0.220210672
56000,1.55,0.238707332,0.06875,0.221283133
56200,1.55,0.25141327,0.076875,0.214649519
56300,1.55,0.253671926,0.074375,0.211284962
56500,1.55,0.263418314,0.07,0.211207447
56600,1.55,0.273571582,0.07375,0.204969048
56800,1.56,0.287053755,0.0625,0.207574375
57000,1.57,0.302016864,0.061875,0.208427062
57100,1.57,0.3122599,0.0575,0.202509508
57300,1.57,0.323054587,0.055,0.189130119
57400,1.58,0.32608797,0.041875,0.200428636
57600,1.59,0.330268346,0.0425,0.18883782
57800,1.61,0.338600947,0.04375,0.191043949
57900,1.62,0.353263715,0.044375,0.19305635
58100,1.63,0.367785435,0.038125,0.198219465
58200,1.65,0.391383913,0.0475,0.196665704
58400,1.66,0.409236143,0.0575,0.191287504
58600,1.67,0.426549963,0.0725,0.199573409
58700,1.67,0.443670185,0.074375,0.203096103
58900,1.68,0.45822467,0.078125,0.204389759
59000,1.68,0.466373818,0.09,0.198304047
59200,1.69,0.460727274,0.10875,0.212202704
59400,1.69,0.453566893,0.10125,0.220976226
59500,1.69,0.436305706,0.105,0.226809503
59700,1.69,0.422048979,0.120625,0.233220854
59800,1.69,0.406902808,0.126875,0.238771682
60000,1.69,0.392511527,0.129375,0.246223849
60200,1.69,0.37829452,0.119375,0.261281896
60300,1.69,0.37085959,0.138125,0.263417558
60500,1.69,0.373638106,0.14375,0.267166317
60600,1.68,0.370109354,0.154375,0.264189339
60800,1.68,0.361229271,0.14625,0.276987196
61000,1.67,0.354969366,0.151875,0.280108514
61100,1.67,0.351882203,0.15125,0.288699737
61300,1.66,0.348255056,0.1425,0.283722994
61400,1.65,0.342095559,0.138125,0.280536412
61600,1.65,0.328100502,0.144375,0.27548382
61800,1.65,0.315364487,0.150625,0.269166637
61900,1.65,0.315555734,0.135625,0.270622733
62100,1.65,0.321651585,0.121875,0.278288278
62200,1.64,0.320882821,0.113125,0.281435124
62400,1.64,0.319672674,0.110625,0.269863502
62600,1.64,0.316304856,0.116875,0.263770824
62700,1.62,0.314714641,0.120625,0.263860561
62900,1.62,0.318426042,0.124375,0.271123824
63000,1.61,0.338137688,0.11875,0.274451358
63200,1.61,0.346645194,0.115,0.271738
63400,1.61,0.352359053,0.125625,0.265387409
63500,1.6,0.362229101,0.12375,0.265162067
63700,1.6,0.371813653,0.131875,0.260949455
63800,1.6,0.381074136,0.1325,0.258272231
64000,1.59,0.385017397,0.133125,0.255874016
64200,1.59,0.386603604,0.126875,0.261336255
64300,1.58,0.373118651,0.1175,0.255507516
64500,1.56,0.366243447,0.115,0.250901154
64600,1.55,0.36152131,0.1125,0.255309774
64800,1.53,0.359459463,0.115625,0.25412863
65000,1.51,0.351198761,0.104375,0.259609355
65100,1.48,0.346145792,0.10375,0.267124961
65300,1.46,0.347067517,0.11125,0.25586245
65400,1.44,0.362017638,0.10625,0.252434485
65600,1.42,0.368174244,0.101875,0.26526249
65800,1.41,0.37205465,0.104375,0.259609355
65900,1.39,0.386990458,0.105,0.256678473
66100,1.38,0.396906315,0.106875,0.251305776
66200,1.37,0.409746378,0.120625,0.247343047
66400,1.35,0.423465543,0.115,0.261376262
66600,1.34,0.437263937,0.110625,0.253581511
66700,1.33,0.442277477,0.111875,0.250991563
66900,1.32,0.450712325,0.1075,0.257016438
67000,1.31,0.466294461,0.108125,0.261999734
67200,1.3,0.471306551,0.114375,0.243451968
67400,1.29,0.471289627,0.100625,0.246966284
67500,1.27,0.474555057,0.096875,0.24704296
67700,1.26,0.47396503,0.095,0.251648605
67800,1.25,0.479755074,0.080625,0.25735626
68000,1.24,0.483420739,0.081875,0.246454499
68200,1.23,0.485559286,0.081875,0.245652701
68300,1.22,0.485165511,0.076875,0.239991418
68500,1.22,0.487390766,0.07,0.243974094
68600,1.22,0.485589795,0.076875,0.238010317
68800,1.22,0.488938851,0.083125,0.248901469
69000,1.22,0.49272737,0.085,0.243689289
69100,1.24,0.49206122,0.0825,0.247283218
69300,1.26,0.492232244,0.083125,0.239035936
69400,1.28,0.505370409,0.08375,0.226868643
69600,1.29,0.508284545,0.069375,0.226463918
69800,1.31,0.515257018,0.079375,0.229399847
69900,1.32,0.528138191,0.083125,0.233187014
70100,1.34,0.534246505,0.09125,0.23052627
70200,1.35,0.535916328,0.085625,0.235811883
70400,1.36,0.538293258,0.0825,0.232818697
70600,1.37,0.544474629,0.1,0.243766996
70700,1.37,0.542400084,0.110625,0.239662372
70900,1.37,0.545347543,0.11375,0.246083591
71000,1.37,0.547496941,0.131875,0.248876104
71200,1.37,0.544576822,0.139375,0.250134907
71400,1.37,0.5417385,0.135625,0.256705373
71500,1.37,0.54459334,0.14625,0.259178115
71700,1.37,0.545536352,0.145,0.268401083
71800,1.37,0.549218186,0.154375,0.267602377
72000,1.38,0.548115505,0.150625,0.269020008
72200,1.39,0.545042032,0.1425,0.272949194
72300,1.4,0.542779353,0.14,0.274684162
72500,1.41,0.544437902,0.13375,0.282180699
72600,1.42,0.534103125,0.120625,0.281513625
72800,1.44,0.530598156,0.125,0.275240941
73000,1.45,0.5256483,0.125625,0.267608275
73100,1.48,0.514671732,0.115,0.260922993
73300,1.49,0.512530501,0.109375,0.257521789
73400,1.5,0.507530283,0.105,0.258211115
73600,1.51,0.49764754,0.103125,0.260265107
73800,1.52,0.49088435,0.09375,0.250709221
73900,1.54,0.494048619,0.091875,0.248171183
74100,1.55,0.492202612,0.096875,0.240733406
74200,1.57,0.492653757,0.0925,0.244813627
74400,1.58,0.489436396,0.09,0.242520696
74600,1.59,0.483460505,0.095625,0.243840633
74700,1.6,0.485407784,0.1075,0.255012874
74900,1.61,0.491100414,0.111875,0.25842725
75000,1.63,0.483840833,0.105,0.256062847
75200,1.64,0.480229685,0.108125,0.258054438
75400,1.66,0.476448993,0.111875,0.265506324
75500,1.67,0.470582433,0.1175,0.278699858
75700,1.68,0.465464013,0.125,0.286066364
75800,1.69,0.457026906,0.13625,0.29347115
76000,1.7,0.447854082,0.146875,0.300643119
76200,1.72,0.434244021,0.148125,0.305496651
76300,1.72,0.428247947,0.155625,0.308176532
76500,1.73,0.41985804,0.161875,0.304777692
76600,1.72,0.406210875,0.1725,0.302572097
76800,1.72,0.39303855,0.178125,0.30558963
77000,1.71,0.383808449,0.19125,0.301487788
77100,1.69,0.37698571,0.196875,0.289408875
77300,1.68,0.369261084,0.193125,0.289234311
77400,1.66,0.371164694,0.185625,0.292538605
77600,1.64,0.369069342,0.178125,0.294007785
77800,1.62,0.368032712,0.18,0.295467657
77900,1.61,0.372525325,0.171875,0.291852619
78100,1.6,0.373527354,0.16875,0.296696351
78200,1.58,0.37785051,0.16625,0.301540133
78400,1.57,0.386696423,0.1625,0.289902674
78600,1.56,0.396537497,0.163125,0.289888383
78700,1.56,0.406110725,0.17125,0.297774256
78900,1.56,0.41500992,0.175625,0.298049081
79000,1.56,0.423794584,0.1825,0.300289212
79200,1.56,0.426010181,0.184375,0.29998619
79400,1.56,0.433491713,0.18625,0.300328629
79500,1.55,0.436386917,0.1875,0.291801917
79700,1.55,0.434801254,0.185,0.290571537
79800,1.55,0.430117641,0.186875,0.290920989
80000,1.55,0.428083855,0.18875,0.292204591
80200,1.55,0.426713903,0.180625,0.290024462
80300,1.55,0.424865245,0.165,0.281970877
80500,1.54,0.431284697,0.160625,0.270651891
80600,1.53,0.421996588,0.153125,0.252258579
80800,1.52,0.416429857,0.155625,0.242874301
81000,1.52,0.412511881,0.141875,0.231625071
81100,1.52,0.412130009,0.143125,0.233903355
81300,1.51,0.407451799,0.14875,0.219363318
81400,1.5,0.410800758,0.148125,0.209401617
81600,1.5,0.410829189,0.143125,0.205721315
81800,1.49,0.408136097,0.143125,0.207820391
81900,1.47,0.412461467,0.145625,0.205675278
82100,1.46,0.408515999,0.1525,0.209903176
82200,1.45,0.405828726,0.160625,0.214355204
82400,1.44,0.39317496,0.164375,0.221132409
82600,1.42,0.380213306,0.175,0.229424786
82700,1.4,0.355784317,0.178125,0.227243133
82900,1.39,0.335287895,0.179375,0.231931496
83000,1.38,0.328147576,0.16625,0.237406946
83200,1.37,0.317234736,0.16,0.235755823
83400,1.36,0.308286755,0.16375,0.23616718
83500,1.36,0.301554872,0.17,0.235212938
83700,1.36,0.304023288,0.16125,0.241682993
83800,1.36,0.309247425,0.16375,0.244539482
84000,1.35,0.326893249,0.164375,0.242900293
84200,1.34,0.341618223,0.1575,0.244652402
84300,1.36,0.344797382,0.15625,0.247700918
84500,1.36,0.359397254,0.151875,0.241041347
84600,1.36,0.382922224,0.160625,0.240713736
84800,1.37,0.40344459,0.173125,0.250607689
85000,1.37,0.420872896,0.1725,0.247958839
85100,1.39,0.439946498,0.18,0.252087246
85300,1.4,0.450411224,0.185625,0.256151435
85400,1.41,0.454580028,0.18625,0.25898927
85600,1.42,0.466404638,0.18625,0.265162067
85800,1.44,0.477887227,0.18875,0.263520144
85900,1.44,0.48453823,0.18625,0.259293791
86100,1.44,0.488703425,0.184375,0.269500655
86200,1.44,0.503216052,0.19,0.268994339
86400,1.45,0.497295821,0.171875,0.274289572
86600,1.46,0.496248783,0.174375,0.274709299
86700,1.46,0.505785269,0.164375,0.274329848
86900,1.46,0.506384923,0.17125,0.267774097
87000,1.47,0.499715396,0.1725,0.264885148
87200,1.47,0.494176337,0.175625,0.261523406
87400,1.48,0.496695267,0.1825,0.269105796
87500,1.49,0.489945157,0.184375,0.274001718
87700,1.5,0.49842008,0.191875,0.279967615
87800,1.51,0.512200749,0.2025,0.284284278
88000,1.52,0.521837633,0.208125,0.284136423
88200,1.52,0.529243921,0.209375,0.285289454
88300,1.51,0.540446425,0.216875,0.291186699
88500,1.51,0.546357013,0.21125,0.292042507
88600,1.5,0.534524054,0.205,0.290729012
88800,1.49,0.530585287,0.2075,0.291108774
89000,1.48,0.524476591,0.206875,0.286162209
89100,1.48,0.511419831,0.20125,0.297768956
89300,1.47,0.496962571,0.206875,0.295523071
89400,1.46,0.483943854,0.196875,0.293470477
89600,1.46,0.470412846,0.22,0.292541977
89800,1.45,0.456694921,0.22,0.300394312
89900,1.45,0.462609493,0.21875,0.306250644
90100,1.44,0.456262247,0.22375,0.315350635
90200,1.43,0.450444935,0.23125,0.318379042
90400,1.42,0.436656063,0.228125,0.317743261
90600,1.41,0.429218201,0.223125,0.331464339
90700,1.42,0.418959731,0.240625,0.326924059
90900,1.43,0.409390226,0.255,0.32246486
91000,1.43,0.408494855,0.2625,0.322993026
91200,1.44,0.407610207,0.2625,0.322014257
91400,1.44,0.404722275,0.273125,0.315660158
91500,1.44,0.406614083,0.286875,0.30516583
91700,1.45,0.410683289,0.2875,0.298486291
91800,1.45,0.405688957,0.285625,0.299048232
92000,1.46,0.410105454,0.285625,0.304798405
92200,1.46,0.411384455,0.285625,0.284164195
92300,1.44,0.406549571,0.278125,0.290361664
92500,1.42,0.397855852,0.261875,0.298974336
92600,1.41,0.39734795,0.25625,0.297625812
92800,1.39,0.395601534,0.248125,0.298810642
93000,1.37,0.391041767,0.24,0.299768429
93100,1.37,0.39373459,0.2175,0.302358156
93300,1.36,0.387462564,0.21625,0.307526073
93400,1.35,0.385807311,0.219375,0.306378812
93600,1.34,0.381777174,0.225,0.30281716
93800,1.33,0.378400663,0.23125,0.311108011
93900,1.31,0.373996463,0.219375,0.313381962
94100,1.3,0.367057921,0.22375,0.307110084
94200,1.29,0.378455935,0.226875,0.305883877
94400,1.28,0.371690787,0.22625,0.299776327
94600,1.28,0.365819439,0.230625,0.300947446
94700,1.26,0.358525835,0.245625,0.296131279
94900,1.25,0.357287132,0.245,0.295787982
95000,1.25,0.369761862,0.233125,0.306939802
95200,1.25,0.378184106,0.224375,0.310929767
95400,1.25,0.386910891,0.21375,0.314599011
95500,1.27,0.3842038,0.2275,0.312881081
95700,1.28,0.39628321,0.220625,0.312494318
95800,1.29,0.399687808,0.215,0.321563023
96000,1.3,0.400918849,0.215,0.321071832
96200,1.3,0.405867502,0.214375,0.322657521
96300,1.31,0.397230731,0.20375,0.332339902
96500,1.31,0.394754169,0.21,0.326820851
96600,1.31,0.395231829,0.22,0.3239055
96800,1.31,0.397694488,0.220625,0.324145998
97000,1.32,0.394338648,0.235,0.321538481
97100,1.32,0.398087963,0.2275,0.320481409
97300,1.32,0.405415179,0.226875,0.327319689
97400,1.33,0.408732311,0.235,0.327737114
97600,1.34,0.412031655,0.245,0.331752882
97800,1.35,0.412311914,0.241875,0.331868824
97900,1.37,0.408739986,0.25625,0.321216811
98100,1.39,0.403787465,0.251875,0.324510971
98200,1.4,0.399526273,0.25125,0.325303374
98400,1.41,0.394080985,0.2575,0.325824517
98600,1.42,0.387496312,0.25625,0.330420512
98700,1.42,0.377160696,0.2775,0.323032115
98900,1.43,0.366045223,0.27875,0.321820598
99000,1.43,0.356794945,0.28625,0.318834783
99200,1.44,0.347615698,0.28625,0.317719045
99400,1.44,0.340587417,0.295,0.321533573
99500,1.44,0.339540921,0.298125,0.327825591
99700,1.43,0.338695044,0.304375,0.338810936
99800,1.43,0.330144602,0.303125,0.33842874
100000,1.44,0.324190872,0.29625,0.338573862
100000,1.44,0.322378401,0.29875,0.327672096
100000,1.46,0.323416527,0.2825,0.341689763
100000,1.46,0.324286392,0.285625,0.341317148
101000,1.47,0.32622615,0.2625,0.355112374
101000,1.47,0.330974912,0.25875,0.358762516
101000,1.48,0.336562297,0.259375,0.353148604
101000,1.49,0.349146043,0.255,0.347324732
101000,1.5,0.3593654,0.255,0.337413476
101000,1.5,0.365440455,0.2575,0.338417664
102000,1.5,0.375484707,0.26375,0.339732608
102000,1.5,0.384099283,0.265625,0.341793098
102000,1.49,0.388070284,0.2625,0.330002296
102000,1.48,0.391055614,0.275625,0.328215325
102000,1.47,0.406312906,0.29125,0.306858162
102000,1.45,0.413801275,0.2825,0.304438961
103000,1.44,0.423225372,0.271875,0.308161167
103000,1.43,0.432761651,0.2725,0.313510991
103000,1.41,0.437831816,0.27375,0.313543712
103000,1.39,0.442669933,0.275625,0.316962457
103000,1.38,0.442490453,0.289375,0.312266959
103000,1.37,0.442568963,0.284375,0.320463556
104000,1.37,0.434195322,0.28375,0.330530355
104000,1.36,0.430952449,0.265,0.340375424
104000,1.37,0.422485429,0.266875,0.354317593
104000,1.37,0.412963167,0.27875,0.355159038
104000,1.37,0.407595538,0.28375,0.354603118
104000,1.38,0.399835821,0.278125,0.353818345
104000,1.39,0.401325678,0.268125,0.351347402
105000,1.4,0.421978812,0.27125,0.342006021
105000,1.42,0.436791213,0.26125,0.349442648
105000,1.43,0.444582657,0.2575,0.345684981
105000,1.42,0.450684351,0.26125,0.331836126
105000,1.43,0.462552011,0.275625,0.319812795
105000,1.43,0.464840514,0.2775,0.309559397
106000,1.43,0.467705016,0.2725,0.312502525
106000,1.44,0.471882144,0.266875,0.321751319
106000,1.42,0.455780531,0.261875,0.316164749
106000,1.42,0.448124244,0.274375,0.314437805
106000,1.42,0.462412143,0.278125,0.31159908
106000,1.42,0.47209108,0.283125,0.303916849
107000,1.42,0.481587989,0.296875,0.303386687
107000,1.43,0.495840941,0.29375,0.31325666
107000,1.43,0.511750883,0.284375,0.314748853
107000,1.43,0.516434948,0.28125,0.323054101
107000,1.43,0.524085389,0.2825,0.317756299
107000,1.43,0.533109259,0.28625,0.315100293
108000,1.43,0.528779968,0.29625,0.321599832
108000,1.43,0.529449569,0.28625,0.330382297
108000,1.43,0.523657298,0.283125,0.350690944
108000,1.43,0.520454127,0.283125,0.354495725
108000,1.42,0.516149689,0.270625,0.362159693
108000,1.42,0.519890452,0.2725,0.359366903
108000,1.42,0.522328497,0.28125,0.362208172
109000,1.42,0.522576345,0.290625,0.35236563
109000,1.43,0.522262171,0.30125,0.353484191
109000,1.42,0.521883039,0.31125,0.345308108
109000,1.43,0.523018906,0.310625,0.339950304
109000,1.42,0.520365021,0.31,0.332375518
109000,1.42,0.506957521,0.311875,0.322931329
110000,1.42,0.494580017,0.305625,0.322246372
110000,1.41,0.486605495,0.31125,0.309005716
110000,1.43,0.477150337,0.30875,0.313548745
110000,1.44,0.462871523,0.30125,0.316374965
110000,1.45,0.452848558,0.295,0.333342803
110000,1.46,0.447535425,0.285625,0.337129777
111000,1.47,0.443566258,0.275625,0.344978292
111000,1.48,0.452921547,0.273125,0.350713446
111000,1.49,0.460940438,0.281875,0.359473938
111000,1.5,0.474129053,0.2825,0.348209707
111000,1.51,0.477984967,0.29375,0.342614631
111000,1.52,0.483964692,0.29,0.346168603
112000,1.51,0.489260017,0.29625,0.336000222
112000,1.5,0.494847957,0.305625,0.336853454
112000,1.5,0.493711856,0.298125,0.324802655
112000,1.5,0.494894699,0.30625,0.315140361
112000,1.49,0.495934869,0.311875,0.302229588
112000,1.48,0.487740404,0.31375,0.300197221
112000,1.48,0.487389554,0.311875,0.290649607
113000,1.48,0.476287572,0.3075,0.302384255
113000,1.48,0.468765945,0.301875,0.307479238
113000,1.48,0.459112885,0.3,0.30177296
113000,1.47,0.460656937,0.31125,0.303335311
113000,1.47,0.459919378,0.31125,0.298351426
113000,1.48,0.446692141,0.31,0.302154511
114000,1.48,0.437610875,0.30375,0.306446417
114000,1.48,0.432197336,0.3075,0.3104961
114000,1.49,0.439691781,0.31625,0.308985285
114000,1.48,0.442449605,0.32,0.322415912
114000,1.48,0.443504167,0.3275,0.318827357
114000,1.47,0.444977097,0.318125,0.319318912
115000,1.47,0.442224341,0.326875,0.321505961
115000,1.47,0.450325539,0.31625,0.324555349
115000,1.47,0.453107568,0.313125,0.324758919
115000,1.46,0.452364949,0.323125,0.319437514
115000,1.45,0.44911329,0.31375,0.322868398
115000,1.44,0.442534102,0.31625,0.325526477
116000,1.42,0.439029993,0.311875,0.325608284
116000,1.41,0.433572393,0.315,0.308102903
116000,1.39,0.428288031,0.3125,0.305412042
116000,1.37,0.416758863,0.31375,0.299934231
116000,1.35,0.404012051,0.311875,0.30779219
116000,1.33,0.391745744,0.304375,0.31239329
116000,1.32,0.381716092,0.30125,0.313115555
117000,1.3,0.380132959,0.295,0.330489765
117000,1.29,0.367870916,0.295625,0.332842323
117000,1.27,0.351496043,0.294375,0.332894479
117000,1.28,0.344124815,0.278125,0.348084472
117000,1.28,0.345161332,0.276875,0.357466247
117000,1.29,0.34960029,0.271875,0.358691571
118000,1.3,0.356381988,0.279375,0.360784319
118000,1.3,0.361095907,0.273125,0.363421308
118000,1.3,0.361297597,0.275,0.361499403
118000,1.3,0.374500834,0.279375,0.365132703
118000,1.3,0.388412438,0.281875,0.352714827
118000,1.3,0.39787956,0.290625,0.34523897
119000,1.31,0.405709389,0.28,0.342497143
119000,1.3,0.414600808,0.27875,0.333383046
119000,1.3,0.421047824,0.273125,0.328883053
119000,1.31,0.433028712,0.2825,0.331729094
119000,1.31,0.443453833,0.2775,0.339818542
119000,1.32,0.457092238,0.278125,0.334559181
120000,1.32,0.470538303,0.286875,0.338396093
120000,1.33,0.487167895,0.285625,0.327632958
120000,1.33,0.489738952,0.286875,0.32833552
120000,1.33,0.484580077,0.284375,0.337260835
120000,1.33,0.484937329,0.2925,0.343463494
120000,1.33,0.483673232,0.30375,0.338037357
120000,1.33,0.48587216,0.306875,0.345206967
121000,1.33,0.489833952,0.301875,0.351657219
121000,1.33,0.491607668,0.314375,0.356272151
121000,1.33,0.491655563,0.32,0.35492121
121000,1.33,0.503466907,0.3225,0.348010217
121000,1.33,0.519045118,0.320625,0.352732725
121000,1.33,0.516467632,0.31875,0.352491582
122000,1.33,0.511865927,0.32125,0.351989745
122000,1.33,0.50579429,0.32125,0.350866982
122000,1.32,0.492593176,0.33375,0.352236272
122000,1.31,0.48057012,0.33125,0.349004265
122000,1.29,0.464743877,0.325625,0.346028947
122000,1.28,0.446516826,0.313125,0.335868085
123000,1.26,0.427455,0.32,0.33537255
123000,1.26,0.42238392,0.32375,0.341562715
123000,1.25,0.413709531,0.3275,0.339214221
123000,1.24,0.408726956,0.32875,0.340201496
123000,1.24,0.399376266,0.32,0.348526842
123000,1.23,0.389991912,0.32875,0.351159245
124000,1.22,0.382039067,0.3175,0.352959172
124000,1.21,0.378861838,0.323125,0.346115598
124000,1.21,0.37707373,0.32875,0.335530166
124000,1.21,0.365073347,0.331875,0.347780549
124000,1.21,0.354815547,0.32875,0.350259193
124000,1.21,0.34078077,0.316875,0.350443329
124000,1.2,0.331836716,0.315625,0.353483633
125000,1.2,0.321332198,0.32,0.349995491
125000,1.2,0.30865864,0.325625,0.342591021
125000,1.2,0.298412237,0.31625,0.334021543
125000,1.21,0.287017613,0.31875,0.330301076
125000,1.22,0.297294621,0.320625,0.350150468
125000,1.23,0.307657854,0.32125,0.363352359
126000,1.24,0.319774399,0.3275,0.349074353
126000,1.25,0.335698161,0.3275,0.345666718
126000,1.25,0.357731076,0.32625,0.34833433
126000,1.25,0.382396992,0.34,0.347397431
126000,1.26,0.398570911,0.33875,0.360535429
126000,1.26,0.414614356,0.344375,0.363295344
127000,1.27,0.422970431,0.35,0.363567307
127000,1.28,0.427252541,0.360625,0.370539018
127000,1.28,0.429569174,0.35625,0.357051531
127000,1.29,0.426226226,0.369375,0.341876206
127000,1.28,0.416802769,0.36125,0.342162888
127000,1.28,0.406773055,0.364375,0.347026397
128000,1.29,0.399497887,0.3725,0.34162509
128000,1.29,0.391939664,0.3575,0.345662152
128000,1.3,0.390724633,0.356875,0.336079479
128000,1.29,0.387782238,0.354375,0.332154046
128000,1.29,0.38578744,0.34375,0.341461043
128000,1.29,0.385173522,0.34125,0.336094154
128000,1.28,0.384971418,0.344375,0.336220334
129000,1.28,0.378178565,0.331875,0.352177457
129000,1.28,0.374859035,0.3375,0.361499403
129000,1.28,0.373662407,0.339375,0.358678371
129000,1.27,0.369073595,0.333125,0.368210314
129000,1.27,0.368846648,0.34125,0.366531053
129000,1.26,0.366419244,0.34,0.36392744
130000,1.26,0.363279405,0.33625,0.368395117
130000,1.26,0.359241702,0.3425,0.364811076
130000,1.26,0.362141855,0.34375,0.358044722
130000,1.26,0.364578218,0.346875,0.353483633
130000,1.26,0.370175948,0.35625,0.335751174
130000,1.26,0.372205405,0.35875,0.332932998
131000,1.26,0.370265899,0.3575,0.335819328
131000,1.26,0.369405411,0.375,0.324090608
131000,1.26,0.370276561,0.3775,0.334977008
131000,1.26,0.373783086,0.383125,0.332225313
131000,1.26,0.377034098,0.391875,0.329506322
131000,1.27,0.381675414,0.393125,0.327998863
132000,1.25,0.383137334,0.3875,0.332147512
132000,1.25,0.389293337,0.38,0.345045195
132000,1.26,0.387722255,0.380625,0.348845385
132000,1.26,0.384220266,0.385,0.351619629
132000,1.26,0.381748584,0.378125,0.345124662
132000,1.26,0.381692055,0.360625,0.35320223
132000,1.26,0.382715085,0.351875,0.342171537
133000,1.26,0.382166866,0.35125,0.350164554
133000,1.26,0.371757639,0.343125,0.347757857
133000,1.25,0.357679959,0.34125,0.34570096
133000,1.25,0.351130043,0.33875,0.350997406
133000,1.24,0.347736221,0.34875,0.350547461
133000,1.23,0.336676239,0.334375,0.360884921
134000,1.23,0.31841416,0.324375,0.360372873
134000,1.23,0.297576761,0.329375,0.360828063
134000,1.22,0.274718095,0.345,0.35080625
134000,1.22,0.266472621,0.343125,0.350245112
134000,1.21,0.259627672,0.340625,0.343290556
134000,1.21,0.255730278,0.345,0.343991536
135000,1.21,0.244514764,0.345,0.352265396
135000,1.22,0.246982571,0.341875,0.350915897
135000,1.24,0.250711273,0.34625,0.340410199
135000,1.25,0.274015028,0.35375,0.33642271
135000,1.26,0.288747781,0.34875,0.334654107
135000,1.26,0.302738868,0.34,0.337605202
136000,1.27,0.311806182,0.33875,0.346015834
136000,1.29,0.327454478,0.341875,0.346616833
136000,1.3,0.353559185,0.33875,0.351334487
136000,1.32,0.385560648,0.338125,0.359100548
136000,1.33,0.406553321,0.34875,0.344071819
136000,1.34,0.413377757,0.35375,0.343387665
136000,1.35,0.420423359,0.339375,0.350218073
137000,1.35,0.422373423,0.339375,0.352687978
137000,1.36,0.431425698,0.3475,0.348983915
137000,1.36,0.440381887,0.361875,0.351347402
137000,1.37,0.440527866,0.355625,0.347780549
137000,1.37,0.433357352,0.355,0.359625928
137000,1.37,0.428070676,0.363125,0.355855488
138000,1.37,0.422397093,0.365625,0.35056941
138000,1.37,0.417417341,0.35625,0.367077507
138000,1.35,0.415051435,0.3575,0.365847915
138000,1.34,0.40689446,0.3575,0.36314163
138000,1.33,0.392039077,0.36375,0.354041867
138000,1.33,0.369393761,0.369375,0.351773891
139000,1.33,0.34990458,0.3625,0.359419601
139000,1.31,0.336685914,0.36625,0.362373715
139000,1.31,0.327335696,0.36,0.366391081
139000,1.3,0.317053534,0.35875,0.367305315
139000,1.29,0.312461099,0.36125,0.369015805
139000,1.29,0.309136339,0.364375,0.366814601
140000,1.3,0.314963073,0.36625,0.373420495
140000,1.31,0.326561164,0.36875,0.373788025
140000,1.32,0.341191104,0.365625,0.376194961
140000,1.32,0.357165055,0.36375,0.383364212
140000,1.32,0.374914108,0.37,0.378631407
140000,1.34,0.394708535,0.363125,0.379153659
140000,1.36,0.410624642,0.37625,0.360404077
141000,1.37,0.432925689,0.37875,0.360057953
141000,1.39,0.450955882,0.369375,0.357117277
141000,1.4,0.468363541,0.365625,0.358801557
141000,1.39,0.480980942,0.350625,0.358748768
141000,1.38,0.493799645,0.34625,0.359575455
141000,1.37,0.492496238,0.346875,0.365987556
142000,1.37,0.495069318,0.35125,0.360272677
142000,1.36,0.497546121,0.3425,0.361988057
142000,1.35,0.493962569,0.34375,0.362208172
142000,1.33,0.491855752,0.33875,0.369614101
142000,1.31,0.477504098,0.333125,0.366599404
142000,1.3,0.467865035,0.34125,0.364696411
143000,1.29,0.456052923,0.345625,0.361876314
143000,1.3,0.462606256,0.366875,0.348002847
143000,1.3,0.460356361,0.369375,0.351212613
143000,1.31,0.462548189,0.370625,0.342355989
143000,1.3,0.458673342,0.361875,0.347394591
143000,1.3,0.452878437,0.36125,0.348673985
144000,1.3,0.45754878,0.366875,0.342056203
144000,1.3,0.456809513,0.368125,0.336384591
144000,1.3,0.460879689,0.370625,0.338647856
144000,1.3,0.465084391,0.37125,0.334965229
144000,1.3,0.465218359,0.373125,0.334686529
144000,1.28,0.457773682,0.3675,0.339116499
144000,1.28,0.449766393,0.36625,0.335459601
145000,1.28,0.430857582,0.36625,0.33487098
145000,1.28,0.415937546,0.3675,0.329676916
145000,1.28,0.400160511,0.37875,0.31717712
145000,1.28,0.380827714,0.374375,0.324394225
145000,1.27,0.362340548,0.37375,0.327840636
145000,1.27,0.348627815,0.373125,0.33504002
146000,1.27,0.334462148,0.373125,0.343069805
146000,1.27,0.330422391,0.38,0.344014476
146000,1.28,0.345627354,0.37625,0.344392765
146000,1.28,0.356606318,0.390625,0.340520875
146000,1.28,0.375851444,0.394375,0.343671938
146000,1.28,0.392677784,0.396875,0.345010316
147000,1.28,0.403215641,0.398125,0.34709461
147000,1.28,0.412749813,0.39875,0.345513726
147000,1.28,0.423398413,0.4,0.349286791
147000,1.28,0.422697207,0.391875,0.357642812
147000,1.28,0.420569806,0.386875,0.367098467
147000,1.28,0.420629001,0.3775,0.359849681
148000,1.27,0.41251777,0.37875,0.362787243
148000,1.27,0.401955118,0.37125,0.362569655
148000,1.27,0.389355914,0.3675,0.363923103
148000,1.26,0.378883477,0.355625,0.374546759
148000,1.26,0.367528667,0.354375,0.371835872
148000,1.26,0.366101203,0.35625,0.366432001
148000,1.26,0.366485582,0.3575,0.362053452
149000,1.26,0.364599971,0.37375,0.34093834
149000,1.26,0.361908687,0.379375,0.329554217
149000,1.26,0.364878362,0.38625,0.335501942
149000,1.27,0.371801372,0.385,0.343215264
149000,1.27,0.378736894,0.39375,0.34673577
149000,1.27,0.405094672,0.391875,0.349609157
150000,1.27,0.422516653,0.403125,0.343635197
150000,1.27,0.43382172,0.3925,0.348730562
150000,1.27,0.443468605,0.4,0.344395056
150000,1.27,0.453910472,0.3925,0.350536205
150000,1.26,0.453416756,0.39,0.362928604
150000,1.26,0.454469443,0.386875,0.363208447
151000,1.25,0.454404462,0.38,0.361464474
151000,1.24,0.441483456,0.3825,0.359340551
151000,1.24,0.434565565,0.37875,0.363113379
151000,1.24,0.437459523,0.3825,0.361748175
151000,1.23,0.433774876,0.385,0.348463438
151000,1.23,0.427752025,0.395,0.354320377
152000,1.22,0.429900328,0.39625,0.360430351
152000,1.21,0.430576372,0.405,0.363185089
152000,1.21,0.422469774,0.40625,0.358154906
152000,1.2,0.413378018,0.406875,0.359693398
152000,1.19,0.403757904,0.41375,0.362782892
152000,1.19,0.387989773,0.413125,0.36094177
152000,1.18,0.382021649,0.406875,0.359254344
153000,1.18,0.364965693,0.404375,0.365240749
153000,1.18,0.354649198,0.411875,0.375640761
153000,1.17,0.345529435,0.418125,0.372115909
153000,1.17,0.349545109,0.404375,0.381824993
153000,1.17,0.347267496,0.405,0.375681199
153000,1.18,0.332757129,0.405,0.377880352
154000,1.18,0.321316276,0.409375,0.376614265
154000,1.17,0.303473455,0.40125,0.374597848
154000,1.16,0.300290924,0.39875,0.374555713
154000,1.16,0.288690882,0.405625,0.372306721
154000,1.16,0.279376114,0.410625,0.366082416
154000,1.16,0.278890421,0.413125,0.356099339
155000,1.17,0.277129643,0.4025,0.354146613
155000,1.17,0.293221542,0.415625,0.34535324
155000,1.17,0.303623261,0.418125,0.352401461
155000,1.17,0.307617494,0.41625,0.353354684
155000,1.18,0.317116493,0.409375,0.350681943
155000,1.18,0.328944412,0.4175,0.340579386
156000,1.19,0.337881856,0.425,0.342441841
156000,1.2,0.339205337,0.418125,0.356741421
156000,1.21,0.339662879,0.4175,0.353874657
156000,1.21,0.338350687,0.404375,0.363073714
156000,1.21,0.337031956,0.405625,0.362534285
156000,1.22,0.342718245,0.401875,0.366082416
156000,1.22,0.346287145,0.39625,0.365863014
157000,1.23,0.348003908,0.394375,0.364617964
157000,1.23,0.358704128,0.403125,0.361649451
157000,1.24,0.367593591,0.39375,0.377255423
157000,1.25,0.375921923,0.39375,0.376103175
157000,1.25,0.383337096,0.400625,0.358990654
157000,1.25,0.379952705,0.395,0.359735628
158000,1.25,0.377983316,0.4,0.360625159
158000,1.25,0.371896358,0.406875,0.361880675
158000,1.25,0.364045742,0.406875,0.36524507
158000,1.25,0.345601113,0.420625,0.357201238
158000,1.24,0.321642969,0.419375,0.351684147
158000,1.23,0.302303001,0.41625,0.356356864
159000,1.23,0.284203796,0.43,0.338883714
159000,1.21,0.280009546,0.431875,0.343028398
159000,1.2,0.271949728,0.4325,0.350603736
159000,1.19,0.262161159,0.445,0.35022089
159000,1.19,0.255968925,0.45125,0.344346933
159000,1.18,0.256358566,0.438125,0.354388856
160000,1.18,0.268160821,0.443125,0.345321248
160000,1.17,0.277769447,0.440625,0.346266045
160000,1.17,0.275762142,0.443125,0.345892086
160000,1.17,0.27820232,0.451875,0.344378443
160000,1.16,0.282865398,0.441875,0.353581848
160000,1.17,0.292022952,0.445,0.345684981
160000,1.17,0.296584693,0.43125,0.345710091
161000,1.16,0.291220747,0.423125,0.337316986
161000,1.16,0.287572518,0.4275,0.339632712
161000,1.16,0.281632035,0.434375,0.325108641
161000,1.15,0.287157453,0.429375,0.324048603
161000,1.15,0.286616908,0.42625,0.322550501
161000,1.15,0.278313786,0.430625,0.334974063
162000,1.15,0.272137896,0.4225,0.333347538
162000,1.15,0.269414177,0.434375,0.326561783
162000,1.15,0.271639504,0.425625,0.329487162
162000,1.15,0.27082199,0.4375,0.327963374
162000,1.15,0.264456606,0.4375,0.336162238
162000,1.15,0.263822057,0.42125,0.340665106
163000,1.15,0.265936566,0.425625,0.342060818
163000,1.16,0.275911924,0.433125,0.349315596
163000,1.16,0.289424956,0.423125,0.35775312
163000,1.17,0.294798123,0.418125,0.355744591
163000,1.17,0.303824799,0.413125,0.359956573
163000,1.18,0.315728633,0.403125,0.3691008
164000,1.19,0.332763727,0.41,0.364469138
164000,1.2,0.344470805,0.4125,0.360077678
164000,1.2,0.353257218,0.41625,0.353243002
164000,1.21,0.362696328,0.435625,0.350465847
164000,1.21,0.370767987,0.436875,0.352042987
164000,1.22,0.381390891,0.438125,0.346393645
164000,1.23,0.38936133,0.45375,0.344809547
165000,1.23,0.406757413,0.45875,0.341544232
165000,1.23,0.423483245,0.469375,0.335985542
165000,1.24,0.437695209,0.47,0.33680484
165000,1.24,0.449991251,0.46375,0.338522581
165000,1.24,0.462206924,0.46375,0.344759194
165000,1.24,0.472938011,0.46625,0.357594817
166000,1.24,0.485724461,0.458125,0.348727734
166000,1.24,0.50242272,0.4525,0.35222507
166000,1.23,0.508320414,0.44375,0.360022884
166000,1.23,0.513050993,0.435625,0.357377933
166000,1.22,0.51389304,0.444375,0.35365326
166000,1.22,0.524273723,0.44125,0.354090901
167000,1.22,0.53567905,0.453125,0.344323443
167000,1.2,0.544599017,0.458125,0.346343522
167000,1.19,0.550369798,0.458125,0.348274856
167000,1.18,0.555330531,0.45625,0.352491582
167000,1.17,0.559878813,0.45375,0.357947731
167000,1.16,0.558069831,0.460625,0.360696817
168000,1.16,0.558357347,0.469375,0.356719299
168000,1.15,0.548547884,0.464375,0.35134291
168000,1.14,0.527339004,0.46125,0.350839991
168000,1.13,0.509757066,0.46625,0.351024385
168000,1.13,0.494286561,0.45375,0.353957157
168000,1.12,0.476892435,0.44625,0.357991821
168000,1.12,0.458753018,0.446875,0.354486821
169000,1.11,0.445082666,0.44375,0.343649549
169000,1.11,0.435302462,0.44375,0.347985273
169000,1.11,0.433724944,0.45,0.338618144
169000,1.11,0.446121292,0.44875,0.341331598
169000,1.11,0.45153211,0.46125,0.340683638
169000,1.12,0.459972322,0.46625,0.344557706
170000,1.12,0.477238398,0.460625,0.34709461
170000,1.13,0.491854747,0.463125,0.349410466
170000,1.14,0.511092697,0.475,0.34542464
170000,1.15,0.530622671,0.480625,0.349139341
170000,1.17,0.537656224,0.485,0.350315514
170000,1.18,0.540787428,0.488125,0.348007382
171000,1.18,0.550491494,0.478125,0.355042922
171000,1.18,0.555163092,0.475625,0.356763541
171000,1.18,0.553570644,0.470625,0.361112264
171000,1.18,0.546531736,0.4675,0.361769989
171000,1.18,0.539055822,0.476875,0.354072514
171000,1.18,0.528822291,0.478125,0.348084472
172000,1.18,0.522646986,0.4875,0.345881249
172000,1.18,0.519638415,0.49,0.346988305
172000,1.17,0.513130569,0.49625,0.350169061
172000,1.17,0.514380146,0.50125,0.350299745
172000,1.17,0.518058339,0.510625,0.356449306
172000,1.18,0.528930509,0.5175,0.34634637
172000,1.18,0.535915046,0.525,0.342557044
173000,1.17,0.550874192,0.510625,0.351993668
173000,1.17,0.562497285,0.505625,0.359978495
173000,1.17,0.574102022,0.511875,0.361902481
173000,1.16,0.585756788,0.5025,0.359630317
173000,1.15,0.589998153,0.495,0.356297068
173000,1.14,0.588549209,0.485,0.357340944
174000,1.13,0.595332999,0.476875,0.362878047
174000,1.12,0.606844829,0.465,0.354925657
174000,1.12,0.614074787,0.453125,0.359460766
174000,1.11,0.624890114,0.450625,0.358132321
174000,1.1,0.624051151,0.45875,0.346362319
174000,1.1,0.623848181,0.46,0.345369806
175000,1.1,0.623086795,0.461875,0.336736299
175000,1.1,0.626788886,0.448125,0.349631728
175000,1.1,0.622466251,0.446875,0.354820586
175000,1.1,0.616100942,0.446875,0.347630757
175000,1.1,0.611722149,0.45375,0.346635616
175000,1.09,0.605536161,0.459375,0.347630757
176000,1.09,0.609050969,0.456875,0.354411123
176000,1.09,0.612742927,0.455,0.360305531
176000,1.09,0.606873696,0.44875,0.370807796
176000,1.09,0.602701805,0.44875,0.366634382
176000,1.09,0.599785751,0.4375,0.374157302
176000,1.08,0.592541123,0.45375,0.362330159
176000,1.08,0.582104096,0.4575,0.356319216
177000,1.08,0.568333598,0.4575,0.369688819
177000,1.08,0.559796239,0.45625,0.365029489
177000,1.08,0.548689435,0.453125,0.367064071
177000,1.08,0.549768156,0.475,0.349399738
177000,1.08,0.548837606,0.474375,0.342913353
177000,1.08,0.548211538,0.476875,0.338228147
178000,1.08,0.542825956,0.475,0.352323636
178000,1.08,0.543384794,0.4875,0.347701689
178000,1.08,0.548920533,0.481875,0.346712441
178000,1.07,0.551036114,0.479375,0.346229579
178000,1.07,0.542003891,0.488125,0.338582602
178000,1.06,0.530983562,0.481875,0.339001873
179000,1.06,0.521461541,0.48625,0.332335153
179000,1.05,0.511146277,0.48375,0.345381231
179000,1.05,0.511055377,0.48,0.364746176
179000,1.05,0.502591742,0.483125,0.37340306
179000,1.05,0.506101714,0.480625,0.372221928
179000,1.06,0.511434438,0.47125,0.377978491
180000,1.06,0.528366759,0.476875,0.380188745
180000,1.07,0.547528112,0.479375,0.387324313
180000,1.07,0.55601523,0.47625,0.389531171
180000,1.07,0.565054906,0.485,0.389058855
180000,1.08,0.571926024,0.48875,0.383570003
180000,1.08,0.581671316,0.4875,0.377725784
180000,1.08,0.582674418,0.490625,0.362412367
181000,1.08,0.576709634,0.49625,0.342075236
181000,1.08,0.568975915,0.498125,0.335628345
181000,1.08,0.558998341,0.499375,0.339141514
181000,1.07,0.554749183,0.501875,0.343414667
181000,1.07,0.547137988,0.510625,0.330963999
181000,1.06,0.535155802,0.510625,0.32360996
182000,1.06,0.517868434,0.50875,0.327725075
182000,1.05,0.498697302,0.513125,0.337719135
182000,1.04,0.483918098,0.50875,0.344969714
182000,1.03,0.470309476,0.50625,0.352155609
182000,1.03,0.453525731,0.5175,0.351098565
182000,1.02,0.440757274,0.525,0.346223311
183000,1.02,0.428728144,0.535,0.33313441
183000,1.02,0.420033811,0.52875,0.328974819
183000,1.01,0.409010852,0.525625,0.33310776
183000,1.01,0.395375393,0.5325,0.33715611
183000,1.01,0.381733172,0.530625,0.341344892
183000,1.01,0.366499745,0.5275,0.341093385
184000,1.01,0.357400021,0.52875,0.34409934
184000,1.01,0.34296232,0.533125,0.341109001
184000,1.02,0.32480107,0.52,0.356872463
184000,1.03,0.30117896,0.509375,0.359021428
184000,1.03,0.289482848,0.51,0.36999181
184000,1.03,0.285901547,0.514375,0.378128261
184000,1.04,0.283663667,0.50375,0.38638239
185000,1.05,0.280141223,0.501875,0.383063043
185000,1.06,0.280188766,0.5,0.37636536
185000,1.07,0.297721733,0.50625,0.378299875
185000,1.08,0.322213973,0.489375,0.384563963
185000,1.1,0.348819001,0.49,0.383090338
185000,1.11,0.383256331,0.48625,0.376845208
186000,1.12,0.429278512,0.4975,0.376985485
186000,1.13,0.469268666,0.495625,0.373656579
186000,1.13,0.504651527,0.491875,0.373064767
186000,1.14,0.534925761,0.48875,0.375670697
186000,1.14,0.538542534,0.479375,0.383536569
186000,1.14,0.537491828,0.490625,0.389186113
187000,1.14,0.535810221,0.481875,0.387756005
187000,1.14,0.522916916,0.495,0.377587872
187000,1.14,0.495871683,0.49375,0.380483892
187000,1.14,0.466623618,0.50375,0.380931623
187000,1.14,0.439007375,0.5,0.37667974
187000,1.15,0.409138128,0.498125,0.373783274
188000,1.16,0.401567427,0.501875,0.371241157
188000,1.16,0.398329884,0.51,0.366670971
188000,1.17,0.397801442,0.5125,0.362480407
188000,1.19,0.393654509,0.50375,0.36850649
188000,1.2,0.393589107,0.499375,0.372200726
188000,1.21,0.397930947,0.49125,0.368634955
188000,1.21,0.401194729,0.491875,0.372323678
189000,1.22,0.406767453,0.491875,0.369130731
189000,1.23,0.41264007,0.493125,0.371287919
189000,1.23,0.4155228,0.496875,0.382951782
189000,1.23,0.417282915,0.493125,0.393974403
189000,1.23,0.42429891,0.4925,0.39431327
189000,1.23,0.423053572,0.485,0.396791106
190000,1.23,0.416186154,0.488125,0.389015751
190000,1.23,0.409503056,0.489375,0.387528001
190000,1.22,0.399442746,0.49375,0.396430968
190000,1.22,0.388910583,0.485,0.390779136
190000,1.21,0.377444347,0.480625,0.394054516
190000,1.21,0.364065476,0.4825,0.403394686
191000,1.2,0.349919986,0.4825,0.390472066
191000,1.2,0.342661035,0.486875,0.381601717
191000,1.2,0.337845454,0.491875,0.378107391
191000,1.19,0.332989159,0.506875,0.371181633
191000,1.19,0.327123358,0.50875,0.369703761
191000,1.19,0.318573422,0.51,0.36331978
192000,1.19,0.315061981,0.515625,0.356263291
192000,1.18,0.313138533,0.530625,0.352379067
192000,1.18,0.311497405,0.53,0.355387823
192000,1.18,0.306455242,0.533125,0.344790665
192000,1.18,0.302069729,0.525,0.339897489
192000,1.18,0.303160522,0.52875,0.337032036
192000,1.17,0.302801976,0.52375,0.339407256
193000,1.16,0.308414032,0.515625,0.341446599
193000,1.15,0.29950041,0.511875,0.339978159
193000,1.15,0.288753681,0.51875,0.338909328
193000,1.14,0.275627372,0.520625,0.341294027
193000,1.13,0.263915482,0.511875,0.342637087
193000,1.12,0.262956239,0.515625,0.33561894
194000,1.11,0.241502895,0.5075,0.336664229
194000,1.1,0.222340966,0.505625,0.347030945
194000,1.08,0.1959839,0.504375,0.347049136
194000,1.07,0.185195011,0.508125,0.340205556
194000,1.06,0.186082423,0.511875,0.338466046
194000,1.05,0.186701808,0.514375,0.339996727
195000,1.04,0.18300311,0.509375,0.348990133
195000,1.03,0.163620132,0.501875,0.345133808
195000,1.02,0.160128726,0.510625,0.345545129
195000,1.02,0.163843946,0.504375,0.352240193
195000,1.01,0.163712483,0.511875,0.351167673
195000,1,0.164509773,0.520625,0.352329795
196000,0.996,0.161889994,0.516875,0.351410286
196000,0.996,0.159154734,0.515,0.363037306
196000,0.995,0.168372121,0.508125,0.367416481
196000,0.993,0.168990786,0.503125,0.369848347
196000,0.988,0.167267385,0.4975,0.369586344
196000,0.988,0.164061983,0.501875,0.373255094
196000,0.992,0.165656249,0.50125,0.37383869
197000,0.999,0.186467288,0.50875,0.365625674
197000,1.01,0.195573361,0.5,0.366162705
197000,1.02,0.205672657,0.496875,0.374934232
197000,1.03,0.206689446,0.503125,0.375985133
197000,1.04,0.214295951,0.509375,0.37546005
197000,1.05,0.221682617,0.510625,0.384563963
198000,1.06,0.227676448,0.520625,0.385895485
198000,1.08,0.233654809,0.525625,0.384568067
198000,1.1,0.228621703,0.529375,0.379232741
198000,1.11,0.237634982,0.5225,0.384714245
198000,1.12,0.251767121,0.518125,0.393713923
198000,1.13,0.271568558,0.519375,0.397047083
199000,1.14,0.289073163,0.51375,0.39082558
199000,1.15,0.304834624,0.5125,0.385275875
199000,1.16,0.32033985,0.49875,0.382292312
199000,1.16,0.324274515,0.500625,0.375472661
199000,1.17,0.332539052,0.5,0.371299078
199000,1.18,0.337182337,0.5025,0.37551732
200000,1.18,0.3391331,0.5075,0.379318568
200000,1.18,0.338450417,0.510625,0.378044773
200000,1.19,0.333663161,0.51,0.373916786
200000,1.19,0.334466998,0.50875,0.375422742
200000,1.19,0.338354874,0.515625,0.366633844
200000,1.2,0.354435248,0.513125,0.369839812
200000,1.21,0.362378909,0.51875,0.36964826
201000,1.22,0.374480394,0.52375,0.374450355
201000,1.22,0.393824154,0.521875,0.373352336
201000,1.23,0.413178051,0.5225,0.369650394
201000,1.23,0.432776334,0.518125,0.370372863
201000,1.24,0.448011005,0.515625,0.371975917
201000,1.24,0.451986247,0.513125,0.37313245
202000,1.24,0.453896974,0.52375,0.369037189
202000,1.24,0.456233223,0.53125,0.372413216
202000,1.23,0.454466315,0.53625,0.379204127
202000,1.23,0.441996503,0.539375,0.370198107
202000,1.22,0.420127676,0.536875,0.359100548
202000,1.21,0.400593555,0.533125,0.366965163
203000,1.2,0.382075395,0.530625,0.370607162
203000,1.2,0.371622937,0.52875,0.374517788
203000,1.19,0.360528839,0.529375,0.376203351
203000,1.19,0.354079963,0.534375,0.381920052
203000,1.19,0.344768913,0.529375,0.378920479
203000,1.19,0.33988934,0.52125,0.384991063
204000,1.2,0.348101824,0.514375,0.376245302
204000,1.21,0.355094998,0.518125,0.384280676
204000,1.22,0.37352149,0.519375,0.386369625
204000,1.23,0.400319169,0.519375,0.386471734
204000,1.24,0.421523579,0.51875,0.387369642
204000,1.25,0.440082641,0.515625,0.381920052
204000,1.26,0.461215195,0.516875,0.381142351
205000,1.27,0.473252767,0.50875,0.38229644
205000,1.27,0.486109941,0.506875,0.382077055
205000,1.28,0.501413199,0.5025,0.390556939
205000,1.28,0.506070641,0.501875,0.401961632
205000,1.28,0.5049491,0.499375,0.408199479
205000,1.28,0.504468107,0.496875,0.406638315
206000,1.28,0.50674225,0.496875,0.40625
206000,1.28,0.508669261,0.493125,0.39944475
206000,1.27,0.515268233,0.49625,0.398151109
206000,1.27,0.517968093,0.500625,0.391220632
206000,1.26,0.503105311,0.5075,0.389277854
206000,1.26,0.490746682,0.508125,0.398827887
207000,1.25,0.483113898,0.51375,0.392236449
207000,1.25,0.475773546,0.51875,0.383479468
207000,1.24,0.463793317,0.525625,0.383334877
207000,1.24,0.444324761,0.52875,0.384088107
207000,1.23,0.428775217,0.534375,0.377451478
207000,1.23,0.414815608,0.544375,0.37418841
208000,1.22,0.414525648,0.5425,0.378652248
208000,1.22,0.412052576,0.5375,0.388945252
208000,1.22,0.399954203,0.53,0.387673063
208000,1.22,0.392844864,0.53375,0.378082867
208000,1.22,0.388465376,0.53375,0.368784774
208000,1.21,0.392529658,0.534375,0.366633844
208000,1.2,0.394290155,0.5275,0.361861594
209000,1.2,0.379702414,0.53625,0.361628175
209000,1.19,0.371414064,0.525,0.368097244
209000,1.19,0.365208201,0.525,0.368739835
209000,1.18,0.365220037,0.53625,0.364670444
209000,1.17,0.35781714,0.535,0.354035181
209000,1.16,0.342968526,0.53875,0.359175807
210000,1.16,0.323274426,0.535625,0.356139226
210000,1.15,0.300181107,0.53875,0.35218698
210000,1.15,0.29912956,0.535625,0.353470238
210000,1.15,0.291680472,0.5325,0.354498508
210000,1.15,0.278845451,0.518125,0.353363059
210000,1.15,0.27027401,0.526875,0.351005837
211000,1.15,0.264061442,0.51875,0.353720753
211000,1.16,0.26677003,0.509375,0.364366819
211000,1.17,0.273929441,0.51875,0.362425976
211000,1.17,0.278188287,0.525625,0.359320236
211000,1.18,0.287418799,0.534375,0.366203112
211000,1.18,0.291243441,0.53125,0.368579292
212000,1.18,0.295211473,0.531875,0.374420322
212000,1.18,0.293936909,0.52875,0.365344984
212000,1.18,0.294571117,0.540625,0.358471498
212000,1.18,0.293506558,0.536875,0.359210409
212000,1.18,0.29466149,0.54625,0.364718049
212000,1.19,0.299683371,0.54625,0.363526064
212000,1.19,0.298245446,0.54125,0.370684342
213000,1.2,0.328419042,0.535625,0.370581609
213000,1.2,0.34912802,0.524375,0.380732179
213000,1.2,0.365674936,0.5225,0.380693314
213000,1.22,0.379716941,0.5175,0.381372621
213000,1.22,0.3907796,0.52375,0.386888569
213000,1.23,0.402144937,0.51875,0.387980315
214000,1.24,0.41071143,0.50875,0.384662961
214000,1.25,0.421602459,0.501875,0.379440773
214000,1.25,0.407713848,0.500625,0.374209499
214000,1.25,0.40234662,0.50125,0.366160549
214000,1.24,0.396859088,0.505625,0.362490748
214000,1.24,0.389809696,0.513125,0.360000416
215000,1.24,0.384057753,0.515625,0.363933403
215000,1.22,0.378139885,0.520625,0.3645487
215000,1.21,0.37344993,0.513125,0.359012636
215000,1.19,0.37194472,0.515625,0.376614265
215000,1.18,0.370480623,0.52125,0.38035113
215000,1.17,0.36622104,0.523125,0.380914532
216000,1.16,0.367826497,0.525,0.378456294
216000,1.16,0.37396851,0.525625,0.384568067
216000,1.15,0.378663183,0.524375,0.389745348
216000,1.15,0.383035548,0.516875,0.386385964
216000,1.14,0.385027099,0.514375,0.387405801
216000,1.14,0.39292933,0.515,0.382925508
216000,1.14,0.403956917,0.523125,0.38646765
217000,1.14,0.422018082,0.5175,0.383744838
217000,1.14,0.434554152,0.525,0.390463982
217000,1.14,0.444065883,0.526875,0.387650162
217000,1.14,0.45753472,0.526875,0.394910707
217000,1.14,0.469378877,0.534375,0.388983293
217000,1.14,0.476430043,0.53625,0.385191888
218000,1.14,0.476758637,0.55,0.381674606
218000,1.15,0.484853915,0.556875,0.378674652
218000,1.16,0.489481488,0.5525,0.388713886
218000,1.16,0.494005786,0.55125,0.391007262
218000,1.16,0.492942865,0.554375,0.384112248
218000,1.17,0.485309225,0.555,0.385611642
219000,1.17,0.474651458,0.5575,0.389926016
219000,1.18,0.473236016,0.5675,0.381951561
219000,1.18,0.472808528,0.555625,0.39256978
219000,1.18,0.471352269,0.55,0.399850035
219000,1.18,0.456684522,0.5375,0.402015126
219000,1.18,0.444718204,0.53,0.411471399
220000,1.17,0.443491557,0.53125,0.402750565
220000,1.17,0.445693633,0.540625,0.398701234
220000,1.17,0.440138309,0.544375,0.39411459
220000,1.18,0.434272307,0.54375,0.382449161
220000,1.18,0.425242038,0.54875,0.376216461
220000,1.17,0.414195033,0.5425,0.378652248
220000,1.18,0.413730576,0.54875,0.365578188
221000,1.18,0.41221562,0.561875,0.350019728
221000,1.18,0.402035318,0.5675,0.347097452
221000,1.18,0.390766221,0.57,0.338883714
221000,1.19,0.391330271,0.573125,0.347480901
221000,1.2,0.391220411,0.559375,0.356816624
221000,1.2,0.399083756,0.54125,0.375758912
222000,1.21,0.400019225,0.5375,0.379081326
222000,1.21,0.40195883,0.53125,0.381002051
222000,1.21,0.404065429,0.52875,0.384088107
222000,1.2,0.41189291,0.5275,0.388266999
222000,1.2,0.417705827,0.52625,0.397393258
222000,1.21,0.426699853,0.52,0.399936864
223000,1.21,0.433333486,0.521875,0.405374932
223000,1.2,0.434172301,0.519375,0.394254727
223000,1.2,0.436764008,0.5225,0.386658013
223000,1.19,0.427597208,0.53875,0.369250965
223000,1.19,0.417581137,0.538125,0.367978777
223000,1.19,0.405602524,0.53875,0.366677428
224000,1.19,0.399272581,0.53875,0.364194056
224000,1.18,0.386158111,0.54125,0.366724772
224000,1.18,0.367485016,0.534375,0.363933403
224000,1.17,0.345650378,0.541875,0.358216044
224000,1.17,0.322367161,0.541875,0.356006252
224000,1.17,0.313613181,0.549375,0.357249837
224000,1.16,0.304888699,0.556875,0.361291415
225000,1.16,0.302470045,0.555625,0.368728599
225000,1.15,0.296476434,0.558125,0.3712199
225000,1.15,0.290215495,0.550625,0.382159662
225000,1.14,0.292759301,0.555,0.387550909
225000,1.13,0.301738664,0.5475,0.404277945
225000,1.13,0.301354947,0.54125,0.404580388
226000,1.12,0.316772331,0.54375,0.402260422
226000,1.11,0.329406984,0.544375,0.398594338
226000,1.11,0.340337954,0.544375,0.396609586
226000,1.11,0.353024199,0.5425,0.400134132
226000,1.11,0.36118327,0.545,0.397978636
226000,1.11,0.374079026,0.55125,0.394223201
227000,1.1,0.385188223,0.561875,0.390716025
227000,1.11,0.404912151,0.55875,0.389433916
227000,1.12,0.409685559,0.57375,0.363282854
227000,1.13,0.422710948,0.5825,0.357093521
227000,1.14,0.438038713,0.5775,0.362928604
227000,1.14,0.44660011,0.5825,0.363011221
228000,1.16,0.457951369,0.581875,0.371797669
228000,1.17,0.463973791,0.581875,0.363208447
228000,1.18,0.475178077,0.5775,0.360090827
228000,1.19,0.486607255,0.5775,0.355347852
228000,1.2,0.497373764,0.568125,0.360963633
228000,1.21,0.501748266,0.57,0.352914453
228000,1.21,0.501696351,0.559375,0.36587973
229000,1.22,0.510691821,0.564375,0.363833645
229000,1.23,0.515222327,0.5675,0.359823364
229000,1.23,0.519392017,0.560625,0.361767263
229000,1.23,0.519742521,0.5525,0.375286086
229000,1.24,0.51962091,0.546875,0.382539424
229000,1.24,0.50568223,0.553125,0.381299674
230000,1.25,0.502966253,0.54625,0.392341054
230000,1.26,0.504450409,0.55375,0.384765523
230000,1.27,0.501746075,0.554375,0.391236768
230000,1.28,0.502342707,0.558125,0.38805709
230000,1.28,0.498479773,0.5525,0.389423784
230000,1.29,0.504401701,0.550625,0.399227375
231000,1.3,0.507862069,0.551875,0.404466754
231000,1.3,0.527087521,0.55,0.406310699
231000,1.3,0.537898606,0.553125,0.40625
231000,1.29,0.539076979,0.544375,0.408856248
231000,1.29,0.542145183,0.55125,0.403130506
231000,1.28,0.549035197,0.553125,0.397412619
232000,1.29,0.560741034,0.5575,0.383600862
232000,1.28,0.56083415,0.5575,0.380709896
232000,1.29,0.556627758,0.553125,0.386847263
232000,1.28,0.550921013,0.550625,0.389117166
232000,1.28,0.541128384,0.551875,0.384050609
232000,1.28,0.538055158,0.554375,0.368488822
232000,1.28,0.529240433,0.55,0.363132938
233000,1.28,0.51175751,0.555,0.36716134
233000,1.28,0.489968654,0.558125,0.372599111
233000,1.27,0.469246544,0.554375,0.367953042
233000,1.26,0.453293077,0.554375,0.376957747
233000,1.25,0.435460197,0.54375,0.380380176
233000,1.24,0.41725807,0.548125,0.3754054
234000,1.23,0.394922947,0.543125,0.381125787
234000,1.22,0.37278129,0.544375,0.386328773
234000,1.21,0.357098645,0.55125,0.382436781
234000,1.19,0.342396649,0.553125,0.387967602
234000,1.18,0.325821889,0.555,0.390189024
234000,1.16,0.318738408,0.550625,0.382262895
235000,1.15,0.312181873,0.553125,0.389186113
235000,1.13,0.309324392,0.5475,0.385083292
235000,1.12,0.312650951,0.553125,0.391208529
235000,1.11,0.314095282,0.558125,0.398095113
235000,1.1,0.319555,0.5625,0.38074306
235000,1.1,0.330753783,0.569375,0.370436777
236000,1.09,0.343783704,0.571875,0.370594386
236000,1.09,0.348303434,0.568125,0.38302596
236000,1.09,0.345704822,0.5625,0.375315524
236000,1.08,0.341797977,0.56375,0.381775904
236000,1.08,0.339489228,0.559375,0.392618022
236000,1.07,0.341321905,0.563125,0.399108757
236000,1.07,0.340416037,0.560625,0.40411541
237000,1.07,0.340486043,0.555625,0.39885163
237000,1.07,0.3431968,0.55375,0.405729562
237000,1.06,0.34512763,0.554375,0.402667773
237000,1.05,0.357138147,0.5525,0.418247003
237000,1.05,0.372678909,0.555,0.41001124
237000,1.05,0.384730116,0.55875,0.41217465
238000,1.05,0.392749084,0.56125,0.409886117
238000,1.06,0.401837426,0.564375,0.398015813
238000,1.06,0.405411373,0.56,0.400039455
238000,1.07,0.405343731,0.5625,0.392077476
238000,1.07,0.405141973,0.560625,0.392525553
238000,1.07,0.401257721,0.5675,0.389115645
239000,1.07,0.391418835,0.555,0.402729011
239000,1.09,0.379562163,0.548125,0.395968378
239000,1.1,0.369220169,0.553125,0.387764145
239000,1.11,0.369189341,0.556875,0.386206194
239000,1.13,0.367745884,0.558125,0.389477988
239000,1.14,0.365552007,0.5625,0.392077476
240000,1.15,0.362285728,0.55625,0.384096326
240000,1.15,0.357936919,0.56375,0.37761922
240000,1.16,0.356871982,0.569375,0.382180311
240000,1.16,0.358981069,0.57375,0.3844947
240000,1.16,0.363789692,0.580625,0.376291442
240000,1.14,0.357564328,0.58375,0.358234218
240000,1.12,0.355372742,0.589375,0.355362842
241000,1.1,0.349954373,0.585625,0.360587409
241000,1.09,0.349433882,0.56875,0.355612024
241000,1.07,0.350572986,0.564375,0.361221513
241000,1.04,0.351886104,0.57125,0.362700223
241000,1.02,0.350536363,0.573125,0.36552152
241000,1.01,0.348662672,0.569375,0.361815249
242000,0.997,0.347489769,0.565625,0.354709366
242000,0.984,0.341919459,0.5625,0.3618267
242000,0.977,0.347646759,0.569375,0.364747798
242000,0.968,0.346701279,0.554375,0.377167034
242000,0.964,0.343770303,0.5575,0.376122059
242000,0.961,0.340882476,0.573125,0.379711044
243000,0.958,0.34212775,0.564375,0.381514853
243000,0.958,0.343983559,0.563125,0.381518989
243000,0.96,0.345866785,0.553125,0.384494187
243000,0.961,0.348659479,0.549375,0.384588586
243000,0.961,0.349725376,0.54875,0.382663694
243000,0.962,0.347725018,0.54625,0.374011745
244000,0.967,0.349256368,0.54375,0.381519506
244000,0.974,0.348799301,0.550625,0.369669074
244000,0.981,0.341557712,0.54,0.370716274
244000,0.99,0.331940816,0.53,0.367290275
244000,1.01,0.319037287,0.535,0.365765939
244000,1.02,0.302062928,0.5375,0.367238707
244000,1.02,0.285690553,0.53125,0.370714145
245000,1.03,0.267206275,0.535625,0.369515342
245000,1.04,0.245820157,0.54125,0.383862037
245000,1.05,0.224422152,0.54625,0.390122278
245000,1.07,0.204196726,0.5425,0.388120634
245000,1.08,0.186924928,0.535625,0.398392346
245000,1.09,0.180425988,0.54375,0.39692831
246000,1.09,0.18004037,0.546875,0.39151099
246000,1.09,0.178605046,0.55375,0.38711695
246000,1.09,0.179805955,0.551875,0.386508486
246000,1.09,0.178891479,0.561875,0.386553401
246000,1.1,0.179121951,0.5675,0.380087543
246000,1.11,0.181399542,0.558125,0.377647953
247000,1.11,0.18902434,0.56375,0.371934015
247000,1.11,0.194304934,0.560625,0.379128682
247000,1.11,0.202420278,0.565625,0.379120356
247000,1.12,0.200001499,0.56,0.381769703
247000,1.13,0.204392403,0.564375,0.393128217
247000,1.14,0.216905463,0.561875,0.395932504
248000,1.15,0.230471864,0.56625,0.393265194
248000,1.15,0.24539664,0.56625,0.383409495
248000,1.16,0.244883561,0.5625,0.39076702
248000,1.16,0.246240197,0.564375,0.38644723
248000,1.17,0.251292183,0.554375,0.389822281
248000,1.18,0.271491897,0.559375,0.382745659
248000,1.19,0.292583832,0.565,0.365614883
249000,1.2,0.314238543,0.571875,0.362956326
249000,1.21,0.335835506,0.565,0.359081319
249000,1.21,0.361272233,0.5625,0.354110958
249000,1.22,0.389434984,0.56,0.364317544
249000,1.23,0.414545615,0.56,0.368945227
249000,1.24,0.42767622,0.5575,0.383600862
250000,1.25,0.443602119,0.553125,0.390602903
250000,1.25,0.45407753,0.555625,0.385265122
250000,1.25,0.459420614,0.55375,0.394487345
250000,1.25,0.462057759,0.550625,0.411875388
250000,1.24,0.4452163,0.548125,0.410162781
250000,1.24,0.431485127,0.5525,0.416545437
251000,1.24,0.417489513,0.55125,0.422719296
251000,1.24,0.410528198,0.541875,0.430091953
251000,1.24,0.393126305,0.538125,0.432820847
251000,1.24,0.376591036,0.53375,0.428747221
251000,1.23,0.362442435,0.540625,0.423651213
251000,1.23,0.345137894,0.54375,0.430132775
252000,1.23,0.347506773,0.54625,0.424975861
252000,1.22,0.349980766,0.548125,0.412178
252000,1.21,0.356578229,0.5575,0.415118335
252000,1.21,0.365931154,0.556875,0.407773948
252000,1.2,0.374195294,0.56,0.409302344
252000,1.18,0.380850534,0.56875,0.396231857
252000,1.17,0.384547081,0.57125,0.391475211
253000,1.15,0.377570108,0.574375,0.383087763
253000,1.14,0.377765071,0.576875,0.381762985
253000,1.12,0.374896614,0.57625,0.37642616
253000,1.11,0.376094019,0.58125,0.372307251
253000,1.1,0.375201357,0.5875,0.382706998
253000,1.09,0.377678889,0.5775,0.380133217
254000,1.07,0.378325029,0.58625,0.376866148
254000,1.05,0.375689839,0.585,0.378301961
254000,1.04,0.390795224,0.581875,0.383808068
254000,1.02,0.396692171,0.58,0.388953368
254000,1.01,0.400816324,0.581875,0.3800891
254000,0.993,0.39976271,0.57375,0.3889838
255000,0.982,0.396314504,0.56875,0.393834667
255000,0.975,0.393304197,0.56375,0.389956372
255000,0.972,0.386428771,0.554375,0.386059047
255000,0.968,0.387379999,0.55125,0.39050238
255000,0.968,0.385830301,0.54375,0.392530077
255000,0.968,0.386570503,0.5425,0.389743829
256000,0.989,0.388591534,0.5425,0.395472323
256000,1,0.382073387,0.55125,0.392618524
256000,1.02,0.384851934,0.54875,0.403639143
256000,1.03,0.380887301,0.54625,0.400896643
256000,1.05,0.384393633,0.550625,0.403454836
256000,1.08,0.378245442,0.556875,0.404470657
256000,1.1,0.375698224,0.564375,0.403724668
257000,1.13,0.372415215,0.575625,0.397702425
257000,1.16,0.373464252,0.58125,0.397524299
257000,1.19,0.380050822,0.589375,0.397400705
257000,1.2,0.379922476,0.58875,0.384371535
257000,1.22,0.390558022,0.59,0.3782811
257000,1.24,0.387782932,0.5925,0.372517032
258000,1.26,0.392417233,0.600625,0.359737273
258000,1.27,0.398281111,0.605625,0.352289477
258000,1.28,0.402611221,0.595,0.355942517
258000,1.28,0.403404454,0.59,0.365010032
258000,1.29,0.407399347,0.5825,0.370754588
258000,1.29,0.417746724,0.578125,0.375354946
259000,1.29,0.422922147,0.575,0.374894766
259000,1.28,0.438719755,0.57375,0.386439572
259000,1.28,0.451700295,0.575,0.387624206
259000,1.27,0.45189096,0.573125,0.389559025
259000,1.26,0.456940908,0.57375,0.392216329
259000,1.25,0.463035263,0.5625,0.401425805
260000,1.25,0.465110731,0.556875,0.417904884
260000,1.24,0.463988629,0.555625,0.409107086
260000,1.23,0.45900248,0.5575,0.410145946
260000,1.23,0.443811291,0.55875,0.407650558
260000,1.23,0.426937162,0.5575,0.41445245
260000,1.23,0.429118976,0.563125,0.398217996
260000,1.24,0.427520853,0.558125,0.399776512
261000,1.24,0.419068321,0.564375,0.399796251
261000,1.25,0.411791547,0.55625,0.399701988
261000,1.25,0.40457596,0.558125,0.390388691
261000,1.25,0.400709798,0.565625,0.37482898
261000,1.26,0.405874351,0.5675,0.379983718
261000,1.26,0.40394322,0.57,0.381600166
262000,1.26,0.407267609,0.566875,0.382217476
262000,1.26,0.407410908,0.5675,0.376017139
262000,1.26,0.413912495,0.568125,0.390271431
262000,1.26,0.420310079,0.56625,0.391757323
262000,1.25,0.426550421,0.565625,0.396617545
262000,1.25,0.429864544,0.571875,0.405569554
263000,1.24,0.428568824,0.5725,0.405116425
263000,1.25,0.432190622,0.57625,0.402072048
263000,1.25,0.42644172,0.575,0.400540197
263000,1.25,0.421002018,0.57875,0.390526629
263000,1.25,0.415490363,0.576875,0.393168361
263000,1.25,0.410518796,0.575,0.385070996
264000,1.25,0.402510609,0.574375,0.381746448
264000,1.26,0.399273978,0.569375,0.381973771
264000,1.27,0.394913286,0.56875,0.382345978
264000,1.27,0.394701131,0.569375,0.374357088
264000,1.28,0.398977071,0.57,0.378068256
264000,1.28,0.405041145,0.566875,0.391599668
264000,1.27,0.410739326,0.57625,0.393942854
265000,1.27,0.407861329,0.575625,0.396211442
265000,1.27,0.406513094,0.58,0.390472066
265000,1.27,0.404996272,0.59125,0.393225059
265000,1.27,0.409462556,0.59625,0.385830552
265000,1.27,0.414510084,0.599375,0.385797314
265000,1.27,0.416509176,0.600625,0.376144613
266000,1.27,0.417459739,0.6025,0.381004123
266000,1.27,0.421859617,0.606875,0.384691168
266000,1.28,0.43259389,0.61625,0.368741975
266000,1.28,0.441495998,0.605625,0.361138487
266000,1.28,0.439977733,0.60375,0.363699687
266000,1.28,0.436567363,0.60375,0.366724772
267000,1.27,0.428032799,0.595625,0.365348764
267000,1.27,0.418515141,0.588125,0.369498256
267000,1.26,0.406283354,0.595625,0.373994338
267000,1.25,0.38858854,0.589375,0.38856515
267000,1.24,0.369366992,0.5825,0.390451856
267000,1.23,0.348641978,0.57875,0.386974228
268000,1.22,0.338940605,0.571875,0.391913909
268000,1.21,0.328021832,0.575,0.396580236
268000,1.2,0.313378498,0.57375,0.400676117
268000,1.2,0.297759015,0.579375,0.40239331
268000,1.19,0.283981719,0.58,0.402415372
268000,1.18,0.271506122,0.5825,0.402395761
268000,1.18,0.259032641,0.5875,0.393884757
269000,1.18,0.245678747,0.590625,0.377555999
269000,1.18,0.237570029,0.59375,0.379549424
269000,1.17,0.235885327,0.595625,0.383371931
269000,1.18,0.244184042,0.601875,0.375279252
269000,1.18,0.251870038,0.599375,0.387837402
269000,1.18,0.259278973,0.60125,0.38678657
270000,1.18,0.266187159,0.591875,0.394730821
270000,1.19,0.274570227,0.588125,0.391885718
270000,1.19,0.286285133,0.586875,0.393272719
270000,1.19,0.296390831,0.57125,0.397377371
270000,1.19,0.297883139,0.566875,0.404486265
270000,1.19,0.299848554,0.56875,0.405192388
271000,1.19,0.306744051,0.565625,0.403325722
271000,1.2,0.313152564,0.561875,0.411760414
271000,1.2,0.319427377,0.560625,0.405577337
271000,1.21,0.343338341,0.563125,0.401670969
271000,1.21,0.361978423,0.5675,0.389115645
271000,1.21,0.376718038,0.556875,0.413348053
272000,1.2,0.392715639,0.555625,0.417886
272000,1.2,0.410025592,0.568125,0.413061582
272000,1.2,0.417150504,0.568125,0.410378209
272000,1.2,0.423916082,0.570625,0.402275625
272000,1.2,0.434616007,0.581875,0.395154422
272000,1.2,0.432692183,0.5775,0.398972797
272000,1.2,0.433802082,0.58,0.398275956
273000,1.2,0.426436746,0.576875,0.400624414
273000,1.19,0.422705496,0.575625,0.410973895
273000,1.19,0.421080044,0.583125,0.40034855
273000,1.2,0.426088003,0.583125,0.399065255
273000,1.2,0.430452218,0.576875,0.411507357
273000,1.2,0.425032009,0.578125,0.408284532
274000,1.2,0.419487109,0.58125,0.405970669
274000,1.21,0.411667939,0.575,0.408151629
274000,1.21,0.414689069,0.580625,0.395214329
274000,1.21,0.415040567,0.5825,0.386898768
274000,1.21,0.403634123,0.585,0.383275687
274000,1.21,0.396596792,0.588125,0.373005534
275000,1.2,0.390773669,0.586875,0.373407287
275000,1.2,0.391515983,0.5875,0.37468421
275000,1.2,0.391620472,0.585,0.365247771
275000,1.19,0.387170397,0.5925,0.374102461
275000,1.19,0.375874577,0.5875,0.383839422
275000,1.19,0.365010428,0.585625,0.388504218
276000,1.19,0.367119087,0.578125,0.40018294
276000,1.18,0.364010001,0.58625,0.399729628
276000,1.18,0.361871333,0.57875,0.401683248
276000,1.18,0.350973447,0.578125,0.407123187
276000,1.18,0.336257413,0.580625,0.398198179
276000,1.17,0.324701582,0.584375,0.391410196
276000,1.16,0.318384697,0.591875,0.39232446
277000,1.16,0.305539325,0.58875,0.387744302
277000,1.15,0.288583422,0.593125,0.382242251
277000,1.14,0.269232166,0.5925,0.380689168
277000,1.14,0.24721403,0.599375,0.375115197
277000,1.14,0.235026202,0.58875,0.379100061
277000,1.14,0.231652641,0.58375,0.378687676
278000,1.14,0.230151225,0.58125,0.375157795
278000,1.13,0.228947273,0.585,0.383069738
278000,1.13,0.237882865,0.580625,0.38077363
278000,1.13,0.243472255,0.573125,0.388849373
278000,1.14,0.277495035,0.57125,0.394187167
278000,1.14,0.292988193,0.565,0.385677123
279000,1.14,0.29844576,0.565,0.379385135
279000,1.13,0.297754693,0.559375,0.379952046
279000,1.13,0.296020082,0.56125,0.381982551
279000,1.12,0.302109827,0.570625,0.383803956
279000,1.13,0.30331468,0.57375,0.389186619
279000,1.13,0.3039521,0.5725,0.395954926
280000,1.14,0.285386559,0.5825,0.403863913
280000,1.15,0.282596298,0.584375,0.398503256
280000,1.15,0.278130685,0.584375,0.393822143
280000,1.16,0.279260967,0.593125,0.405191901
280000,1.16,0.280582959,0.591875,0.414716554
280000,1.17,0.27501976,0.595625,0.412618115
280000,1.17,0.273870369,0.5975,0.411839462
281000,1.18,0.274545371,0.591875,0.420761601
281000,1.18,0.272641556,0.585625,0.412254576
281000,1.19,0.271090294,0.5875,0.4013275
281000,1.19,0.28586457,0.580625,0.397305377
281000,1.2,0.302406108,0.575,0.396679717
281000,1.21,0.32950831,0.576875,0.392062884
282000,1.21,0.360692253,0.575625,0.382015088
282000,1.22,0.390563204,0.57625,0.373585294
282000,1.22,0.417844175,0.575625,0.375346536
282000,1.23,0.442367326,0.564375,0.387059358
282000,1.23,0.458904954,0.570625,0.375384378
282000,1.24,0.46985316,0.574375,0.386369625
283000,1.24,0.478467772,0.566875,0.389072546
283000,1.24,0.479950884,0.5675,0.392950025
283000,1.24,0.476666675,0.573125,0.391982364
283000,1.24,0.465899841,0.566875,0.394710829
283000,1.24,0.455502114,0.564375,0.403724668
283000,1.23,0.443545282,0.569375,0.405911864
284000,1.24,0.437024761,0.568125,0.409126375
284000,1.24,0.432426419,0.585,0.395835327
284000,1.24,0.430619041,0.585,0.400394376
284000,1.24,0.427439054,0.586875,0.389644097
284000,1.24,0.420736523,0.584375,0.389793939
284000,1.23,0.421801661,0.575,0.404363823
284000,1.22,0.420770966,0.5725,0.408993745
285000,1.21,0.415648245,0.580625,0.417073192
285000,1.2,0.416841217,0.57375,0.417459473
285000,1.19,0.422074208,0.56,0.425838448
285000,1.18,0.422154257,0.556875,0.431652389
285000,1.17,0.423515776,0.54875,0.428025107
285000,1.16,0.426168233,0.553125,0.428558981
286000,1.16,0.416853047,0.544375,0.43549278
286000,1.15,0.408835517,0.55125,0.430946588
286000,1.15,0.407193668,0.560625,0.409161093
286000,1.15,0.399836625,0.56,0.406594163
286000,1.15,0.377172214,0.554375,0.401981264
286000,1.16,0.354492676,0.559375,0.39631898
287000,1.16,0.330908179,0.56625,0.387504073
287000,1.17,0.307665681,0.57375,0.373352864
287000,1.17,0.297475451,0.565,0.377299348
287000,1.17,0.294414362,0.559375,0.382126621
287000,1.17,0.281615601,0.565625,0.389186113
287000,1.17,0.267295982,0.561875,0.387267261
288000,1.17,0.268669556,0.565625,0.393320874
288000,1.17,0.271624384,0.560625,0.395429918
288000,1.18,0.268425123,0.561875,0.390210765
288000,1.18,0.27046148,0.565,0.388327968
288000,1.19,0.278276846,0.57125,0.388744336
288000,1.2,0.281026895,0.57,0.387652707
288000,1.21,0.292850629,0.58375,0.382213863
289000,1.22,0.310986166,0.57625,0.37726379
289000,1.24,0.330611595,0.57875,0.370939719
289000,1.25,0.349223325,0.585625,0.376119436
289000,1.26,0.371645519,0.575625,0.382737411
289000,1.27,0.389620715,0.5875,0.372572107
289000,1.27,0.394874479,0.59,0.379322728
290000,1.28,0.39863333,0.58625,0.391551805
290000,1.29,0.406037169,0.581875,0.392750656
290000,1.3,0.408849625,0.581875,0.405211376
290000,1.3,0.413122998,0.58375,0.413073522
290000,1.31,0.419685881,0.589375,0.408079602
290000,1.31,0.424615887,0.58875,0.418196057
291000,1.31,0.42769612,0.59,0.417831705
291000,1.32,0.438008238,0.598125,0.414316764
291000,1.32,0.445262657,0.60375,0.416403326
291000,1.32,0.446819897,0.604375,0.416387691
291000,1.32,0.445314016,0.60375,0.407689273
291000,1.32,0.44220218,0.603125,0.413851761
292000,1.31,0.435970914,0.604375,0.400841031
292000,1.31,0.431303364,0.5975,0.400078906
292000,1.3,0.430066751,0.595,0.40829468
292000,1.3,0.431913842,0.598125,0.397599231
292000,1.29,0.436309453,0.598125,0.398986148
292000,1.29,0.444148726,0.59,0.401752003
292000,1.29,0.451061576,0.575625,0.413653404
293000,1.28,0.467617799,0.5725,0.409668504
293000,1.27,0.478945535,0.5775,0.402615345
293000,1.26,0.488628485,0.58375,0.393505917
293000,1.25,0.494931388,0.574375,0.403357026
293000,1.24,0.500834237,0.570625,0.405596794
293000,1.24,0.510613835,0.575,0.399948703
294000,1.23,0.52183323,0.56625,0.400522465
294000,1.22,0.532320496,0.56,0.400630816
294000,1.22,0.534968671,0.569375,0.402299165
294000,1.22,0.543944596,0.571875,0.400478624
294000,1.22,0.563384632,0.57875,0.400896643
294000,1.22,0.581541289,0.566875,0.410201259
295000,1.22,0.599027293,0.55625,0.425335949
295000,1.23,0.61543717,0.564375,0.4198228
295000,1.24,0.626694268,0.570625,0.413878455
295000,1.25,0.630550627,0.571875,0.42309203
295000,1.25,0.640007682,0.576875,0.415989507
295000,1.26,0.646399437,0.57625,0.420116401
296000,1.26,0.641620052,0.566875,0.414697525
296000,1.26,0.639014419,0.573125,0.409797063
296000,1.27,0.618129702,0.565,0.418737279
296000,1.28,0.594167228,0.576875,0.418636914
296000,1.29,0.572917986,0.584375,0.40449797
296000,1.29,0.562257862,0.58375,0.406720299
296000,1.29,0.543901967,0.5875,0.413434433
297000,1.29,0.531608142,0.59625,0.399397826
297000,1.3,0.518182631,0.59125,0.403623503
297000,1.3,0.502526959,0.59125,0.397913196
297000,1.3,0.509285271,0.591875,0.399302481
297000,1.29,0.514818186,0.580625,0.411453658
297000,1.29,0.511458785,0.586875,0.398950545
298000,1.29,0.506148218,0.5775,0.400453499
298000,1.28,0.503074427,0.571875,0.406444204
298000,1.28,0.495826843,0.566875,0.410585837
298000,1.27,0.490830729,0.563125,0.412526304
298000,1.27,0.481091769,0.554375,0.416160204
298000,1.27,0.468935047,0.556875,0.423345618
299000,1.27,0.460202784,0.5575,0.417487827
299000,1.26,0.461044742,0.5625,0.418933229
299000,1.25,0.461765912,0.57,0.411068453
299000,1.23,0.45080616,0.56625,0.422760364
299000,1.22,0.437727942,0.569375,0.425279821
299000,1.2,0.425718764,0.575,0.416192912
300000,1.19,0.422684909,0.5825,0.411317942
300000,1.18,0.422686158,0.58,0.419505481
300000,1.16,0.428777024,0.58,0.420069439
300000,1.14,0.433131962,0.586875,0.41007042
300000,1.12,0.44195382,0.57875,0.417387634
300000,1.11,0.46269233,0.57875,0.416251687
300000,1.11,0.483340523,0.566875,0.42326732
301000,1.11,0.498080218,0.5675,0.418148879
301000,1.11,0.515745097,0.5675,0.412735241
301000,1.1,0.530907346,0.55875,0.415701534
301000,1.11,0.540071651,0.550625,0.421627195
301000,1.11,0.549427557,0.5525,0.409283064
301000,1.11,0.55302109,0.550625,0.411779578
302000,1.11,0.55707306,0.534375,0.424302662
302000,1.11,0.558658459,0.54125,0.431663815
302000,1.12,0.563111348,0.54125,0.434033889
302000,1.12,0.563725012,0.554375,0.418523797
302000,1.12,0.563892192,0.56125,0.414576195
302000,1.13,0.562713784,0.563125,0.420483935
303000,1.14,0.560718983,0.5775,0.421292504
303000,1.16,0.551568016,0.574375,0.423774134
303000,1.17,0.539065808,0.5725,0.42609781
303000,1.19,0.524389488,0.56625,0.430162129
303000,1.21,0.51059712,0.585,0.41538819
303000,1.23,0.497974613,0.593125,0.399997534
304000,1.25,0.482273241,0.5825,0.399047952
304000,1.28,0.467004954,0.58125,0.407813135
304000,1.3,0.448244574,0.575625,0.409531232
304000,1.32,0.451171796,0.575,0.405824855
304000,1.34,0.460028143,0.560625,0.417844453
304000,1.35,0.473435623,0.55625,0.428109908
304000,1.36,0.487820879,0.564375,0.422259341
305000,1.37,0.497534891,0.568125,0.423531983
305000,1.38,0.512042638,0.561875,0.424034759
305000,1.39,0.528037475,0.560625,0.433782456
305000,1.4,0.54746547,0.57625,0.4309649
305000,1.4,0.557456461,0.57625,0.425157799
305000,1.41,0.567716726,0.57625,0.431330965
306000,1.41,0.572155515,0.578125,0.435409417
306000,1.41,0.577655755,0.57625,0.434883954
306000,1.4,0.583157415,0.594375,0.412813146
306000,1.39,0.583726371,0.576875,0.420611534
306000,1.38,0.563572606,0.576875,0.424811957
306000,1.37,0.544376367,0.5775,0.4358392
307000,1.36,0.530703725,0.576875,0.431539026
307000,1.36,0.519260845,0.57125,0.438897479
307000,1.35,0.513039903,0.570625,0.442089474
307000,1.35,0.501612683,0.57375,0.433047327
307000,1.34,0.494347028,0.57125,0.429813429
307000,1.34,0.488122153,0.585625,0.41653928
308000,1.35,0.507046911,0.57625,0.427194646
308000,1.36,0.520855629,0.581875,0.428864541
308000,1.36,0.524113241,0.58375,0.415169659
308000,1.36,0.519562721,0.585625,0.406859488
308000,1.36,0.517985963,0.58375,0.414503856
308000,1.36,0.52034785,0.585,0.405486365
308000,1.36,0.521497425,0.593125,0.403337462
309000,1.35,0.522792642,0.5925,0.404410657
309000,1.35,0.516769833,0.5975,0.401457257
309000,1.34,0.503847751,0.59625,0.403818969
309000,1.34,0.49569963,0.6,0.401130819
309000,1.34,0.494248426,0.605,0.400232729
309000,1.34,0.485536177,0.610625,0.402295242
310000,1.33,0.474679582,0.608125,0.401804543
310000,1.32,0.463771161,0.605,0.392568272
310000,1.32,0.451834186,0.604375,0.394890724
310000,1.32,0.444717112,0.595,0.406163064
310000,1.31,0.443659101,0.588125,0.414111007
310000,1.31,0.445815721,0.586875,0.415423809
311000,1.3,0.445394751,0.580625,0.421963959
311000,1.3,0.449716771,0.579375,0.424626154
311000,1.3,0.455956677,0.58125,0.418603453
311000,1.3,0.452029381,0.57125,0.421938243
311000,1.3,0.453636304,0.57625,0.41992852
311000,1.3,0.458050928,0.58375,0.416971479
312000,1.3,0.463708802,0.585,0.414817868
312000,1.3,0.467192314,0.5975,0.404492605
312000,1.3,0.469402168,0.601875,0.405985734
312000,1.31,0.470211408,0.605625,0.40462671
312000,1.31,0.47052354,0.613125,0.401788831
312000,1.31,0.482068821,0.615,0.390637752
312000,1.32,0.487091287,0.610625,0.394070537
313000,1.32,0.485510374,0.616875,0.39344926
313000,1.32,0.487519779,0.61625,0.392280708
313000,1.33,0.486091453,0.60875,0.404716901
313000,1.33,0.491485159,0.60875,0.402468315
313000,1.34,0.496222375,0.598125,0.405363251
313000,1.34,0.49163752,0.6,0.399850035
314000,1.34,0.486624601,0.59,0.411072292
314000,1.35,0.483625763,0.58125,0.40626214
314000,1.34,0.484316561,0.57875,0.407534392
314000,1.34,0.482735274,0.580625,0.406824574
314000,1.34,0.474236826,0.585,0.400197237
314000,1.33,0.466947507,0.570625,0.403255279
315000,1.32,0.454603443,0.573125,0.398867458
315000,1.3,0.447150482,0.57625,0.39733368
315000,1.29,0.435973361,0.57375,0.406056189
315000,1.27,0.430519053,0.5775,0.406807601
315000,1.25,0.412645862,0.590625,0.387560581
315000,1.24,0.388270582,0.60125,0.384843452
316000,1.22,0.375592648,0.60625,0.38726777
316000,1.2,0.355206802,0.61125,0.377681908
316000,1.19,0.360587093,0.610625,0.374984743
316000,1.18,0.360204138,0.621875,0.377242349
316000,1.18,0.358105759,0.63,0.375807212
316000,1.17,0.35206563,0.625625,0.392529574
316000,1.17,0.355321086,0.628125,0.374196846
317000,1.16,0.349187992,0.6175,0.376184996
317000,1.16,0.348327706,0.615,0.384939816
317000,1.15,0.349621979,0.613125,0.385347045
317000,1.15,0.332537185,0.604375,0.388646378
317000,1.15,0.322638754,0.599375,0.392388821
317000,1.15,0.334052827,0.59375,0.406456338
318000,1.15,0.334276,0.594375,0.40088434
318000,1.14,0.334770764,0.59,0.399684219
318000,1.15,0.350762722,0.584375,0.403227881
318000,1.16,0.359616634,0.585625,0.413687741
318000,1.15,0.355711345,0.5975,0.408085887
318000,1.15,0.357146766,0.58875,0.410770786
319000,1.15,0.362658206,0.590625,0.410789517
319000,1.15,0.356808036,0.594375,0.413767852
319000,1.15,0.365836668,0.59375,0.416145507
319000,1.15,0.396785382,0.59625,0.403427941
319000,1.14,0.417130656,0.60125,0.399136932
319000,1.14,0.437240125,0.603125,0.393621712
320000,1.13,0.463572564,0.611875,0.376501099
320000,1.12,0.486050032,0.611875,0.372709228
320000,1.11,0.490894643,0.61125,0.370935464
320000,1.11,0.496999884,0.615,0.365485356
320000,1.1,0.503909977,0.608125,0.370964715
320000,1.09,0.493650239,0.61125,0.364172387
320000,1.09,0.487903579,0.614375,0.370666778
321000,1.09,0.480542866,0.613125,0.379777542
321000,1.08,0.470633447,0.61,0.389768126
321000,1.08,0.46148146,0.6075,0.396389163
321000,1.09,0.471003715,0.601875,0.402275625
321000,1.1,0.473739206,0.600625,0.400923709
321000,1.1,0.48304896,0.5975,0.407311647
322000,1.11,0.487286469,0.594375,0.407812651
322000,1.11,0.492109006,0.593125,0.415765598
322000,1.12,0.493470144,0.586875,0.41948808
322000,1.13,0.495186608,0.593125,0.413577087
322000,1.14,0.492221569,0.5925,0.406842517
322000,1.15,0.482759794,0.593125,0.400785903
323000,1.16,0.475118966,0.594375,0.405775753
323000,1.17,0.453719166,0.599375,0.410474346
323000,1.18,0.435070475,0.59875,0.414975736
323000,1.2,0.414949764,0.595625,0.416899083
323000,1.21,0.404212519,0.59875,0.428356841
323000,1.23,0.393739569,0.6025,0.41737818
324000,1.23,0.383265221,0.61125,0.414252476
324000,1.24,0.379162681,0.605,0.415517354
324000,1.24,0.370768445,0.61,0.41667803
324000,1.24,0.368450595,0.60875,0.419932279
324000,1.24,0.366745805,0.61125,0.411193216
324000,1.23,0.365565912,0.60625,0.403240113
324000,1.23,0.358417361,0.600625,0.406106229
325000,1.22,0.345595603,0.5975,0.402046532
325000,1.21,0.336071953,0.59375,0.395234795
325000,1.2,0.325635861,0.593125,0.396927813
325000,1.19,0.318733875,0.59125,0.389899705
325000,1.19,0.308766882,0.589375,0.381287256
325000,1.18,0.302150438,0.585625,0.380914532
326000,1.18,0.294611094,0.585,0.388896555
326000,1.17,0.289340157,0.584375,0.386439062
326000,1.17,0.292223972,0.593125,0.383478954
326000,1.17,0.292295232,0.596875,0.376509483
326000,1.17,0.299435355,0.600625,0.380835799
326000,1.17,0.303005823,0.6025,0.386453866
327000,1.17,0.303782527,0.60625,0.385531821
327000,1.17,0.309683875,0.605625,0.393653788
327000,1.16,0.313596671,0.609375,0.406444204
327000,1.16,0.31489417,0.608125,0.412178
327000,1.15,0.311187041,0.6,0.415718618
327000,1.14,0.306983584,0.590625,0.429846016
328000,1.13,0.299144456,0.591875,0.437225293
328000,1.12,0.29149736,0.595,0.433329691
328000,1.11,0.298301953,0.591875,0.435144724
328000,1.1,0.294951149,0.5875,0.442477101
328000,1.09,0.28439969,0.5875,0.443456921
328000,1.09,0.275358118,0.588125,0.442574735
328000,1.08,0.269477645,0.5925,0.438129057
329000,1.08,0.262381392,0.59625,0.43423384
329000,1.09,0.257902316,0.6,0.427233436
329000,1.09,0.254890587,0.606875,0.412411511
329000,1.09,0.240215981,0.60625,0.407619583
329000,1.09,0.231030747,0.605,0.412945505
329000,1.1,0.21842879,0.5975,0.415654073
330000,1.1,0.213951819,0.60375,0.398784849
330000,1.1,0.207326261,0.6,0.400047346
330000,1.09,0.202693122,0.6025,0.396731437
330000,1.08,0.196457624,0.59875,0.394203182
330000,1.07,0.20837498,0.5975,0.395116975
330000,1.06,0.226656986,0.593125,0.400194772
331000,1.05,0.246872273,0.58875,0.408845149
331000,1.05,0.278287147,0.59125,0.406060076
331000,1.04,0.303875087,0.58625,0.411020456
331000,1.05,0.336648151,0.59375,0.401966049
331000,1.05,0.374888117,0.594375,0.405289268
331000,1.06,0.416789838,0.600625,0.40171026
332000,1.06,0.45064682,0.59375,0.407522773
332000,1.07,0.476734076,0.591875,0.406743096
332000,1.08,0.493191661,0.588125,0.413252585
332000,1.09,0.51008878,0.590625,0.411269495
332000,1.09,0.524960869,0.593125,0.412717554
332000,1.09,0.534703769,0.58375,0.416024126
332000,1.09,0.538165496,0.581875,0.420033274
333000,1.09,0.531578721,0.58875,0.417062312
333000,1.08,0.524853496,0.59625,0.40420962
333000,1.07,0.515696089,0.585625,0.409180379
333000,1.07,0.513339425,0.58875,0.410001617
333000,1.07,0.510387339,0.588125,0.410858668
333000,1.07,0.503281502,0.590625,0.409056931
334000,1.06,0.497237433,0.590625,0.409153378
334000,1.07,0.491388309,0.59125,0.401467085
334000,1.07,0.492182964,0.5875,0.403680198
334000,1.07,0.493221318,0.603125,0.388069291
334000,1.08,0.494359323,0.598125,0.400171108
334000,1.08,0.493786837,0.589375,0.413363326
335000,1.08,0.490534541,0.599375,0.406125661
335000,1.08,0.490943694,0.599375,0.406514094
335000,1.09,0.490278578,0.605,0.410357537
335000,1.1,0.485400307,0.60625,0.403729066
335000,1.11,0.487625342,0.603125,0.397710362
335000,1.12,0.491193107,0.60625,0.398812552
336000,1.14,0.497858512,0.609375,0.397611139
336000,1.17,0.5056568,0.596875,0.405277585
336000,1.2,0.513795543,0.5925,0.405774294
336000,1.23,0.533904643,0.59375,0.402750565
336000,1.27,0.554347371,0.58375,0.409716658
336000,1.29,0.573629788,0.58125,0.403924482
336000,1.32,0.584187935,0.580625,0.401651322
337000,1.34,0.582178623,0.57375,0.407704757
337000,1.36,0.582274467,0.59,0.405661481
337000,1.37,0.581593459,0.5825,0.40987649
337000,1.37,0.584639157,0.5875,0.409213646
337000,1.37,0.581387495,0.59625,0.409639608
337000,1.36,0.567180468,0.598125,0.402726562
338000,1.35,0.555605292,0.5975,0.408762143
338000,1.35,0.547497988,0.6025,0.410611302
338000,1.34,0.546693733,0.600625,0.413805994
338000,1.32,0.540866462,0.596875,0.416891511
338000,1.31,0.528033518,0.5975,0.41990409
338000,1.3,0.511965562,0.585,0.425708708
339000,1.29,0.493181276,0.586875,0.427961957
339000,1.28,0.488221045,0.581875,0.434349679
339000,1.28,0.477884696,0.583125,0.436376172
339000,1.27,0.453271536,0.590625,0.430029564
339000,1.27,0.434683326,0.594375,0.420296218
339000,1.26,0.421129081,0.5975,0.411743644
340000,1.26,0.420005635,0.6,0.411233516
340000,1.26,0.422549964,0.600625,0.412181829
340000,1.27,0.413068402,0.599375,0.402906795
340000,1.27,0.409009039,0.600625,0.405717405
340000,1.28,0.406157858,0.6,0.406019262
340000,1.28,0.419535663,0.599375,0.406417021
340000,1.29,0.425589053,0.59125,0.401761824
341000,1.29,0.44138594,0.5875,0.411233516
341000,1.3,0.458490423,0.585625,0.418052147
341000,1.31,0.479305884,0.58125,0.420765821
341000,1.31,0.510434009,0.576875,0.426480543
341000,1.32,0.5350998,0.57625,0.423856528
341000,1.32,0.547290966,0.59,0.427355327
342000,1.32,0.562556183,0.59375,0.425150374
342000,1.33,0.578887166,0.599375,0.418470999
342000,1.32,0.585021559,0.596875,0.419156858
342000,1.32,0.589772444,0.603125,0.418780151
342000,1.31,0.58281108,0.605,0.415517354
342000,1.29,0.574030718,0.6025,0.411762809
343000,1.28,0.562705125,0.60625,0.410513275
343000,1.28,0.565157847,0.608125,0.403959159
343000,1.27,0.561528521,0.608125,0.406296617
343000,1.25,0.561128927,0.60125,0.407646686
343000,1.24,0.551290666,0.601875,0.403841931
343000,1.22,0.540260663,0.59875,0.402229032
344000,1.21,0.53902023,0.61125,0.392035207
344000,1.2,0.53531717,0.609375,0.39462285
344000,1.19,0.533609336,0.609375,0.393621712
344000,1.18,0.532288177,0.604375,0.401037854
344000,1.17,0.52513964,0.603125,0.411173545
344000,1.16,0.511878335,0.613125,0.407444824
344000,1.14,0.507866144,0.615625,0.401462663
345000,1.13,0.50540662,0.6175,0.396608093
345000,1.12,0.499172475,0.6125,0.406310699
345000,1.11,0.491672136,0.6125,0.409117213
345000,1.1,0.483218852,0.60125,0.416266854
345000,1.09,0.471201211,0.5925,0.416238416
345000,1.09,0.460295545,0.593125,0.417564846
346000,1.08,0.451929852,0.59875,0.40681342
346000,1.08,0.447089022,0.586875,0.416656723
346000,1.07,0.444250149,0.58375,0.414122917
346000,1.08,0.447792875,0.578125,0.418025719
346000,1.08,0.451083393,0.569375,0.423420173
346000,1.08,0.451255342,0.569375,0.414377709
347000,1.08,0.454841329,0.580625,0.413939465
347000,1.09,0.456775784,0.584375,0.410020382
347000,1.1,0.454299697,0.589375,0.413649588
347000,1.11,0.450060013,0.59,0.415179163
347000,1.11,0.440634841,0.589375,0.421960219
347000,1.12,0.43266424,0.600625,0.409877934
348000,1.12,0.422496347,0.60625,0.416240312
348000,1.12,0.415689483,0.60375,0.416876841
348000,1.12,0.408966769,0.6175,0.40701705
348000,1.11,0.407841404,0.618125,0.408334783
348000,1.11,0.406502264,0.605625,0.40879834
348000,1.1,0.404389265,0.60375,0.411062693
348000,1.09,0.402942871,0.6175,0.398889715
349000,1.08,0.392690621,0.60875,0.397436943
349000,1.06,0.389160991,0.610625,0.401411552
349000,1.04,0.389649285,0.61,0.394897218
349000,1.04,0.389845731,0.604375,0.390166271
349000,1.03,0.390902404,0.614375,0.389052263
349000,1.02,0.392232828,0.6075,0.393491879
350000,1.01,0.398381667,0.6075,0.391178774
350000,1,0.405987012,0.61125,0.389915897
350000,0.997,0.423092169,0.60875,0.390930562
350000,0.99,0.434746104,0.593125,0.407134817
350000,0.982,0.439931769,0.600625,0.410647336
350000,0.979,0.44635938,0.60625,0.405581715
351000,0.979,0.452900625,0.6125,0.405727617
351000,0.976,0.457050778,0.6125,0.403093311
351000,0.977,0.459567957,0.6,0.410849545
351000,0.977,0.478682937,0.608125,0.41446911
351000,0.975,0.483157503,0.61,0.420073196
351000,0.974,0.485324523,0.60875,0.417954449
352000,0.975,0.486846301,0.6225,0.411801137
352000,0.976,0.488383123,0.629375,0.407111557
352000,0.98,0.48863956,0.62875,0.39596489
352000,0.981,0.491801897,0.628125,0.392919398
352000,0.981,0.498094929,0.625625,0.392429041
352000,0.982,0.489717556,0.618125,0.411702914
352000,0.981,0.491286588,0.629375,0.406432554
353000,0.98,0.492682421,0.6225,0.404746148
353000,0.982,0.49188512,0.625,0.395883171
353000,0.985,0.487028476,0.625625,0.402652094
353000,0.982,0.482856778,0.619375,0.39678862
353000,0.981,0.476633397,0.6225,0.383625547
353000,0.985,0.458312214,0.62125,0.396562327
354000,0.986,0.442713072,0.6175,0.39898862
354000,0.988,0.431430329,0.61625,0.396880592
354000,0.99,0.4213018,0.614375,0.390772573
354000,0.995,0.414950178,0.609375,0.389996338
354000,1,0.408423381,0.601875,0.407828131
354000,1,0.403536068,0.5975,0.413751163
355000,1.01,0.401299289,0.5975,0.410399842
355000,1.02,0.408831276,0.598125,0.422707629
355000,1.03,0.409333307,0.59,0.432768425
355000,1.03,0.407870472,0.588125,0.433567736
355000,1.04,0.413630011,0.58625,0.43553672
355000,1.04,0.419449122,0.588125,0.447980087
356000,1.04,0.428283596,0.594375,0.442164439
356000,1.04,0.436651539,0.59625,0.442425377
356000,1.05,0.433001704,0.60625,0.426262608
356000,1.05,0.431830489,0.60125,0.430433552
356000,1.05,0.434099532,0.600625,0.429434585
356000,1.06,0.435646891,0.59625,0.425421286
356000,1.06,0.434927954,0.603125,0.430304739
357000,1.06,0.437253891,0.608125,0.43163045
357000,1.06,0.437051946,0.61,0.438816562
357000,1.06,0.438625525,0.604375,0.435380418
357000,1.07,0.453246815,0.605625,0.442003784
357000,1.08,0.462978953,0.615625,0.435318787
357000,1.09,0.469744567,0.61,0.43764608
358000,1.1,0.480392438,0.615625,0.428743079
358000,1.11,0.496283588,0.61625,0.43219365
358000,1.11,0.508248584,0.618125,0.427593007
358000,1.12,0.521799686,0.616875,0.420498948
358000,1.13,0.538102153,0.6175,0.416409011
358000,1.13,0.54783396,0.619375,0.406319924
359000,1.14,0.56015295,0.61625,0.395984819
359000,1.15,0.569425194,0.614375,0.386916614
359000,1.16,0.573284385,0.601875,0.396844303
359000,1.16,0.560737905,0.604375,0.394290754
359000,1.17,0.554895618,0.604375,0.397877001
359000,1.18,0.547605338,0.600625,0.404060729
360000,1.18,0.53049124,0.596875,0.411940526
360000,1.19,0.514244704,0.6,0.409406444
360000,1.21,0.486979937,0.59375,0.416619315
360000,1.22,0.467425964,0.590625,0.414328192
360000,1.23,0.451485622,0.595625,0.41803327
360000,1.24,0.448412371,0.599375,0.425669315
360000,1.25,0.439787565,0.6025,0.426449548
361000,1.26,0.422525131,0.606875,0.421496159
361000,1.26,0.416731583,0.6175,0.415270388
361000,1.26,0.410213607,0.6225,0.412566952
361000,1.26,0.410454234,0.6275,0.412949327
361000,1.24,0.404729232,0.626875,0.418504941
361000,1.23,0.388965812,0.63125,0.413768329
362000,1.22,0.37082041,0.623125,0.422632947
362000,1.2,0.350676767,0.6125,0.435647231
362000,1.19,0.341122148,0.60875,0.433524506
362000,1.18,0.323523763,0.605,0.427499335
362000,1.17,0.3147343,0.60375,0.434669778
362000,1.16,0.299934271,0.59875,0.436929643
363000,1.16,0.288858949,0.595625,0.439744872
363000,1.17,0.29962233,0.595,0.434148418
363000,1.19,0.31231728,0.5925,0.434148418
363000,1.2,0.328640861,0.593125,0.437319136
363000,1.2,0.344719531,0.604375,0.435742773
363000,1.21,0.360142344,0.606875,0.433312846
364000,1.22,0.370245095,0.608125,0.429247106
364000,1.22,0.390841346,0.60625,0.43114065
364000,1.23,0.411830662,0.603125,0.430029564
364000,1.23,0.429126958,0.595625,0.43478187
364000,1.23,0.442878479,0.596875,0.426528649
364000,1.23,0.455085614,0.59875,0.428264719
364000,1.23,0.465186786,0.59125,0.430492216
365000,1.23,0.473987917,0.586875,0.427961957
365000,1.23,0.48775576,0.59,0.422807028
365000,1.23,0.496074522,0.591875,0.421698312
365000,1.23,0.503487038,0.596875,0.422438713
365000,1.23,0.508499362,0.605625,0.41597433
365000,1.24,0.499979161,0.60625,0.419262746
366000,1.24,0.488777683,0.606875,0.420840365
366000,1.25,0.479828774,0.609375,0.430213034
366000,1.25,0.470347733,0.60625,0.426447698
366000,1.25,0.455073332,0.60875,0.431608967
366000,1.26,0.444886025,0.611875,0.428735717
366000,1.26,0.428624955,0.60625,0.435964115
367000,1.27,0.415256948,0.60625,0.433877499
367000,1.27,0.419333158,0.5975,0.433770176
367000,1.27,0.421160148,0.59125,0.433779272
367000,1.26,0.410738944,0.591875,0.431685295
367000,1.25,0.403955597,0.58875,0.439001752
367000,1.25,0.39454984,0.584375,0.437127818
368000,1.24,0.383718602,0.586875,0.441038629
368000,1.24,0.382166865,0.591875,0.431868061
368000,1.23,0.371963824,0.59125,0.435594697
368000,1.23,0.365372738,0.595,0.435237657
368000,1.22,0.363429792,0.6025,0.435875411
368000,1.22,0.37655875,0.609375,0.438299684
368000,1.22,0.384844081,0.616875,0.440121565
369000,1.21,0.399410721,0.613125,0.439586924
369000,1.21,0.412464311,0.621875,0.42420966
369000,1.2,0.422974905,0.623125,0.422819626
369000,1.19,0.442384887,0.61625,0.424734394
369000,1.18,0.456366104,0.619375,0.424834248
369000,1.17,0.474010677,0.616875,0.426739514
370000,1.15,0.491265572,0.6075,0.434202944
370000,1.14,0.507273891,0.60375,0.437745242
370000,1.13,0.521372737,0.598125,0.4350359
370000,1.12,0.53647569,0.59375,0.439928326
370000,1.12,0.55172405,0.595625,0.441714459
370000,1.11,0.561750423,0.595,0.44933312
371000,1.1,0.571391534,0.594375,0.443322991
371000,1.1,0.574802846,0.603125,0.438929393
371000,1.1,0.574895317,0.598125,0.444457218
371000,1.1,0.5712838,0.606875,0.435764505
371000,1.1,0.568640266,0.61125,0.424135708
371000,1.1,0.563349251,0.613125,0.413118892
372000,1.1,0.555335687,0.615625,0.421597248
372000,1.11,0.553555276,0.615,0.42386956
372000,1.12,0.54445323,0.619375,0.419506892
372000,1.12,0.531154047,0.614375,0.422502223
372000,1.13,0.517292627,0.614375,0.418184263
372000,1.14,0.504177845,0.609375,0.418780151
372000,1.15,0.485204341,0.61125,0.407530519
373000,1.17,0.46350188,0.611875,0.402534485
373000,1.18,0.435487652,0.610625,0.403372678
373000,1.19,0.404845191,0.60375,0.410582473
373000,1.2,0.386502598,0.61125,0.398721521
373000,1.21,0.37483,0.605,0.400922232
373000,1.22,0.357766095,0.599375,0.406417021
374000,1.24,0.347039112,0.60625,0.397127072
374000,1.25,0.340591281,0.60625,0.413386711
374000,1.24,0.342274101,0.6125,0.414768403
374000,1.25,0.350311153,0.616875,0.418618063
374000,1.25,0.343652662,0.6125,0.420061924
374000,1.25,0.337553288,0.61125,0.430598523
375000,1.25,0.33258635,0.616875,0.425999178
375000,1.26,0.337476703,0.61,0.433570011
375000,1.26,0.339210577,0.62125,0.423785773
375000,1.26,0.35136894,0.620625,0.420649056
375000,1.26,0.348859052,0.62,0.424888577
375000,1.26,0.347597947,0.62375,0.414671359
376000,1.26,0.360859995,0.6175,0.412218683
376000,1.26,0.37094687,0.609375,0.411653075
376000,1.25,0.368649933,0.606875,0.419995697
376000,1.24,0.359321544,0.61,0.404863114
376000,1.24,0.352097199,0.610625,0.402981216
376000,1.23,0.334811997,0.60875,0.403447501
376000,1.24,0.332602234,0.6025,0.408877961
377000,1.24,0.328689702,0.599375,0.406999115
377000,1.24,0.328986885,0.596875,0.415469397
377000,1.24,0.328357914,0.599375,0.411146674
377000,1.24,0.349610976,0.605,0.414852109
377000,1.25,0.372489272,0.61375,0.414709418
377000,1.26,0.382147282,0.620625,0.40429112
378000,1.26,0.3869368,0.62125,0.404443829
378000,1.27,0.391814121,0.62,0.413785493
378000,1.25,0.395606944,0.61875,0.40626214
378000,1.24,0.395822151,0.620625,0.403998227
378000,1.23,0.393191653,0.624375,0.413004264
378000,1.22,0.401344323,0.62875,0.397158865
379000,1.21,0.41230449,0.62375,0.406114488
379000,1.2,0.434266734,0.616875,0.409662243
379000,1.2,0.455679827,0.606875,0.413748779
379000,1.19,0.466450346,0.604375,0.418089899
379000,1.18,0.483823494,0.605,0.422952585
379000,1.17,0.502661732,0.6125,0.412096145
380000,1.17,0.524668773,0.613125,0.421159021
380000,1.16,0.532410904,0.615,0.422470936
380000,1.16,0.531492806,0.618125,0.42127143
380000,1.15,0.523424975,0.614375,0.423714541
380000,1.15,0.517615198,0.61125,0.427471645
380000,1.14,0.518047587,0.616875,0.424235702
380000,1.13,0.51223359,0.62375,0.421653866
381000,1.11,0.500722565,0.61875,0.425150374
381000,1.1,0.48629563,0.625625,0.421233964
381000,1.08,0.466670888,0.625,0.419874019
381000,1.07,0.454072109,0.623125,0.413859388
381000,1.05,0.447179264,0.620625,0.412598989
381000,1.04,0.429225895,0.62125,0.408810405
382000,1.02,0.408675946,0.62625,0.406891006
382000,0.997,0.385500964,0.63,0.405696496
382000,0.984,0.367347519,0.62875,0.403467061
382000,0.97,0.352472079,0.62875,0.410159414
382000,0.956,0.335768719,0.63375,0.408926208
382000,0.943,0.320782225,0.6225,0.417226896
383000,0.931,0.305887508,0.6225,0.418454498
383000,0.92,0.305241533,0.63125,0.418697701
383000,0.918,0.302870019,0.625625,0.416713539
383000,0.915,0.308194972,0.63,0.411394678
383000,0.914,0.308071297,0.629375,0.411449823
383000,0.912,0.303752415,0.625,0.412191881
384000,0.912,0.307999532,0.625,0.409502809
384000,0.916,0.305380095,0.62625,0.397274092
384000,0.92,0.301225562,0.623125,0.396028162
384000,0.922,0.29478641,0.630625,0.391180287
384000,0.926,0.291919651,0.624375,0.402652094
384000,0.931,0.278940944,0.61625,0.411427286
384000,0.939,0.272136927,0.624375,0.413767852
385000,0.945,0.278031853,0.6225,0.406594163
385000,0.951,0.273459305,0.616875,0.420967857
385000,0.958,0.270530782,0.620625,0.421866699
385000,0.975,0.26399838,0.6175,0.437028967
385000,0.994,0.26127306,0.615625,0.442242959
385000,1.01,0.262557228,0.6125,0.446295074
386000,1.04,0.278957107,0.614375,0.441142395
386000,1.06,0.30180923,0.61875,0.436416407
386000,1.08,0.322763928,0.62625,0.430909963
386000,1.1,0.353945712,0.6225,0.435368183
386000,1.12,0.378295987,0.621875,0.442777958
386000,1.14,0.397908919,0.625,0.429168505
387000,1.16,0.41025257,0.63125,0.418226248
387000,1.17,0.418232276,0.635,0.405797631
387000,1.17,0.416297044,0.63125,0.408876031
387000,1.18,0.407105815,0.63875,0.398127324
387000,1.18,0.395455067,0.633125,0.40753778
387000,1.18,0.384211813,0.62875,0.411408105
388000,1.18,0.374888438,0.63125,0.410705463
388000,1.17,0.370088254,0.638125,0.403024295
388000,1.16,0.371179236,0.630625,0.407192962
388000,1.16,0.375787314,0.636875,0.397841299
388000,1.15,0.377366655,0.64125,0.396343372
388000,1.15,0.381864887,0.6475,0.394737318
388000,1.14,0.38280635,0.65,0.395584052
389000,1.12,0.397393301,0.648125,0.399519815
389000,1.11,0.410242793,0.650625,0.390574618
389000,1.1,0.422787796,0.649375,0.388427023
389000,1.09,0.434387809,0.64125,0.393846689
389000,1.08,0.445090517,0.63375,0.405048242
389000,1.07,0.456440649,0.64125,0.399812535
390000,1.07,0.464106095,0.633125,0.411775745
390000,1.06,0.475145353,0.62375,0.41704339
390000,1.06,0.474981688,0.618125,0.42202006
390000,1.07,0.478365656,0.6225,0.415236181
390000,1.07,0.478492124,0.620625,0.416027445
390000,1.07,0.48022879,0.620625,0.419710003
391000,1.08,0.480876169,0.6225,0.412471303
391000,1.07,0.48344672,0.628125,0.410597368
391000,1.07,0.488472552,0.62875,0.402585944
391000,1.07,0.482705507,0.6275,0.403867821
391000,1.07,0.475629282,0.626875,0.405869091
391000,1.07,0.466078705,0.629375,0.399677802
392000,1.06,0.461251088,0.62125,0.400522465
392000,1.05,0.456165813,0.616875,0.40040768
392000,1.05,0.449020017,0.619375,0.403689483
392000,1.04,0.442767114,0.6175,0.407791849
392000,1.04,0.435672833,0.620625,0.411929032
392000,1.03,0.437002813,0.623125,0.402550169
392000,1.02,0.439827744,0.623125,0.402256008
393000,1.02,0.434591142,0.62625,0.404654501
393000,1.01,0.429948961,0.628125,0.40595852
393000,1.01,0.422533194,0.6225,0.415331193
393000,1.01,0.421332498,0.6275,0.420992694
393000,1,0.418812366,0.626875,0.424310102
393000,1,0.413041041,0.6225,0.420711428
394000,0.999,0.406388233,0.625625,0.412908716
394000,0.997,0.403223154,0.628125,0.408284532
394000,1.01,0.41222,0.6175,0.420463759
394000,1.02,0.418330062,0.616875,0.430238713
394000,1.03,0.414019848,0.605,0.433548169
394000,1.04,0.407559182,0.60375,0.431023491
395000,1.05,0.400393545,0.61125,0.43160531
395000,1.06,0.39405033,0.613125,0.416353576
395000,1.07,0.388385524,0.61375,0.421410495
395000,1.08,0.375336532,0.610625,0.432817201
395000,1.09,0.360654796,0.61125,0.437236573
395000,1.1,0.341393464,0.60875,0.435069004
396000,1.09,0.337814337,0.61875,0.425892186
396000,1.1,0.334059547,0.62625,0.413623356
396000,1.1,0.320576263,0.640625,0.402836279
396000,1.1,0.310411804,0.64125,0.39183789
396000,1.11,0.301960146,0.638125,0.394314771
396000,1.11,0.298387158,0.635,0.403457281
396000,1.11,0.294911776,0.64,0.389565609
397000,1.11,0.287208015,0.6525,0.37692268
397000,1.12,0.275443215,0.65125,0.371849136
397000,1.12,0.263317738,0.654375,0.376098454
397000,1.13,0.264603258,0.65125,0.382209733
397000,1.13,0.264852912,0.6475,0.386658013
397000,1.13,0.267071771,0.641875,0.384235496
398000,1.14,0.27482354,0.643125,0.401061466
398000,1.14,0.279701099,0.645,0.388831616
398000,1.14,0.291603375,0.65375,0.379229099
398000,1.15,0.309222493,0.65,0.383325099
398000,1.15,0.335964921,0.64625,0.378166346
398000,1.16,0.354979179,0.64875,0.373923117
399000,1.16,0.374739708,0.648125,0.369558051
399000,1.16,0.390240551,0.654375,0.360346595
399000,1.16,0.399837872,0.656875,0.358484706
399000,1.15,0.40477184,0.6575,0.362314913
399000,1.15,0.407213067,0.6575,0.348549483
399000,1.14,0.405135957,0.6625,0.353441772
400000,1.15,0.393331101,0.66,0.349548771
400000,1.15,0.384285255,0.65875,0.352370669
400000,1.15,0.374286416,0.653125,0.36077557
400000,1.15,0.359362669,0.6475,0.367509362
400000,1.15,0.342812763,0.641875,0.370858337
400000,1.14,0.331846701,0.6375,0.366808685
400000,1.13,0.322156469,0.635625,0.364440448
401000,1.11,0.326660395,0.635625,0.367781428
401000,1.1,0.327807068,0.633125,0.371793424
401000,1.09,0.328674183,0.624375,0.372412686
401000,1.07,0.324378428,0.615625,0.387764145
401000,1.05,0.32605924,0.6125,0.392278697
401000,1.03,0.326692132,0.618125,0.39015009
402000,1.02,0.325666984,0.62125,0.390647853
402000,1,0.324947945,0.63,0.385550243
402000,0.998,0.318068242,0.625,0.401622341
402000,0.99,0.311736878,0.6225,0.397069442
402000,0.987,0.308261226,0.618125,0.404353577
402000,0.984,0.308732092,0.621875,0.409056931
403000,0.979,0.306524732,0.620625,0.407886177
403000,0.982,0.30592751,0.626875,0.405188006
403000,0.985,0.307078694,0.625,0.402309463
403000,0.987,0.310408879,0.623125,0.397420562
403000,0.988,0.304619625,0.621875,0.399689648
403000,0.989,0.301310271,0.613125,0.416069174
404000,0.984,0.298998492,0.608125,0.413229669
404000,0.983,0.296564688,0.61,0.419979256
404000,0.983,0.298629705,0.60875,0.424232447
404000,0.982,0.300361347,0.61125,0.416342677
404000,0.982,0.303846487,0.615625,0.41347022
404000,0.983,0.304734219,0.610625,0.408427536
404000,0.985,0.30832458,0.61875,0.402064197
405000,0.992,0.305181088,0.615,0.405992051
405000,1,0.302868774,0.605625,0.41796153
405000,1.01,0.300984322,0.608125,0.409874084
405000,1.02,0.29287409,0.615625,0.403325722
405000,1.04,0.28551358,0.619375,0.397980123
405000,1.05,0.271015659,0.624375,0.383273114
406000,1.06,0.26185869,0.6225,0.383728387
406000,1.08,0.25582395,0.616875,0.390530165
406000,1.08,0.255486777,0.620625,0.393409144
406000,1.09,0.254408416,0.61625,0.400345101
406000,1.09,0.23986885,0.6225,0.400236672
406000,1.1,0.237803691,0.635,0.378218511
407000,1.1,0.237630325,0.64,0.374696847
407000,1.11,0.240010968,0.64125,0.372955284
407000,1.11,0.240040153,0.643125,0.377547638
407000,1.11,0.241630418,0.648125,0.385445331
407000,1.12,0.250503567,0.65125,0.389672956
407000,1.12,0.252046141,0.654375,0.388483905
408000,1.13,0.263097113,0.649375,0.398752691
408000,1.14,0.268646768,0.654375,0.400978817
408000,1.15,0.265260681,0.651875,0.403216139
408000,1.15,0.275049453,0.655,0.399304952
408000,1.16,0.282022463,0.654375,0.400289412
408000,1.15,0.290203952,0.651875,0.398590378
408000,1.15,0.295852435,0.65125,0.401345197
409000,1.16,0.296050919,0.65125,0.388049464
409000,1.16,0.300834401,0.645625,0.388138424
409000,1.17,0.309199185,0.655,0.38006678
409000,1.17,0.323397566,0.665,0.363949124
409000,1.17,0.32722125,0.666875,0.352889296
409000,1.18,0.338088655,0.6675,0.349273235
410000,1.18,0.342137543,0.663125,0.363338785
410000,1.18,0.345762093,0.661875,0.358660769
410000,1.18,0.357351743,0.66625,0.360320862
410000,1.17,0.364777617,0.661875,0.355456097
410000,1.17,0.353851085,0.655,0.359472291
410000,1.16,0.343691501,0.658125,0.359469547
411000,1.15,0.332979868,0.65,0.368739835
411000,1.13,0.311255174,0.65125,0.369614101
411000,1.11,0.292799885,0.65,0.37140533
411000,1.1,0.272937995,0.65375,0.367391243
411000,1.08,0.243882598,0.650625,0.367356337
411000,1.06,0.20968359,0.645625,0.371729743
412000,1.04,0.203385158,0.640625,0.367923015
412000,1.03,0.190752948,0.635625,0.376685501
412000,1.01,0.196898115,0.64125,0.386668218
412000,0.994,0.200420429,0.64375,0.388590028
412000,0.977,0.202081158,0.640625,0.383054802
412000,0.968,0.206313975,0.63125,0.386860012
412000,0.957,0.212679991,0.6325,0.392105653
413000,0.947,0.250097324,0.625625,0.397126576
413000,0.939,0.267934616,0.6225,0.413331348
413000,0.935,0.285037263,0.62125,0.417784485
413000,0.936,0.288389239,0.625,0.420906459
413000,0.941,0.295632711,0.635,0.41245217
413000,0.947,0.295597259,0.63375,0.403095268
414000,0.954,0.299341333,0.62875,0.40736008
414000,0.96,0.302962297,0.635,0.405992051
414000,0.964,0.28309602,0.643125,0.404002134
414000,0.966,0.279929115,0.6425,0.401630201
414000,0.968,0.284826546,0.64875,0.39953216
414000,0.97,0.296548355,0.653125,0.385314278
415000,0.971,0.304934809,0.659375,0.382642555
415000,0.977,0.320152448,0.66125,0.384679373
415000,0.978,0.332477839,0.66,0.389990773
415000,0.979,0.341979428,0.65375,0.401761824
415000,0.978,0.35396303,0.65625,0.389502807
415000,0.98,0.363788367,0.6575,0.392528066
416000,0.981,0.362445654,0.653125,0.389996338
416000,0.983,0.357982215,0.655,0.379859091
416000,0.985,0.347734045,0.6575,0.377044092
416000,0.986,0.338442806,0.66,0.366304918
416000,0.986,0.327220108,0.66125,0.366612858
416000,0.983,0.314546196,0.65875,0.371024806
416000,0.983,0.295342612,0.66,0.361425174
417000,0.982,0.281894168,0.66625,0.349763177
417000,0.981,0.264436209,0.666875,0.355895402
417000,0.979,0.245485381,0.66625,0.353131285
417000,0.98,0.238966483,0.66375,0.36321768
417000,0.982,0.23099615,0.665625,0.367923015
417000,0.985,0.242223892,0.65625,0.377464544
418000,0.987,0.252627445,0.6575,0.3819309
418000,0.991,0.257845869,0.659375,0.379120356
418000,0.997,0.255902964,0.661875,0.369711766
418000,1,0.260171327,0.655625,0.376102651
418000,1.01,0.257166517,0.659375,0.378182518
418000,1.01,0.253872782,0.651875,0.383042442
419000,1.02,0.247545048,0.659375,0.382539424
419000,1.03,0.224431954,0.6625,0.374894766
419000,1.04,0.204756782,0.66,0.374612595
419000,1.05,0.193851076,0.663125,0.372349111
419000,1.06,0.181061751,0.66875,0.365569554
419000,1.07,0.169055386,0.665,0.366326461
420000,1.07,0.169311793,0.665,0.368581433
420000,1.08,0.167538154,0.66875,0.365245611
420000,1.08,0.169606683,0.6675,0.355210138
420000,1.09,0.168334729,0.675,0.352883147
420000,1.09,0.169413017,0.671875,0.356041717
420000,1.09,0.164624705,0.678125,0.352253635
420000,1.09,0.160538441,0.676875,0.364440448
421000,1.09,0.16270368,0.678125,0.357589851
421000,1.09,0.161190961,0.68,0.355587613
421000,1.09,0.160658971,0.68375,0.351630851
421000,1.1,0.164653792,0.684375,0.358141135
421000,1.11,0.170653413,0.678125,0.360447319
421000,1.11,0.195130642,0.676875,0.372895505
422000,1.12,0.228500766,0.674375,0.375136234
422000,1.13,0.256404459,0.665,0.378301961
422000,1.14,0.278963303,0.66,0.383255097
422000,1.15,0.303520327,0.6575,0.380274356
422000,1.16,0.336296672,0.655,0.383580289
422000,1.17,0.361321196,0.648125,0.393348962
423000,1.18,0.388564046,0.6425,0.395791465
423000,1.19,0.407547267,0.64375,0.388691553
423000,1.19,0.420409496,0.653125,0.393721941
423000,1.2,0.436878974,0.64875,0.394363299
423000,1.2,0.460371837,0.655,0.387163833
423000,1.2,0.481128345,0.66125,0.386623316
424000,1.2,0.492063938,0.665,0.389302179
424000,1.2,0.505682987,0.660625,0.388362006
424000,1.2,0.520306007,0.66875,0.385327078
424000,1.2,0.53450696,0.66625,0.384272975
424000,1.2,0.549852188,0.67,0.378881428
424000,1.2,0.562206189,0.666875,0.378878824
424000,1.2,0.565552033,0.67125,0.364501614
425000,1.2,0.560496535,0.678125,0.36306502
425000,1.21,0.561079495,0.68125,0.359693946
425000,1.21,0.560651333,0.681875,0.354678218
425000,1.2,0.561086251,0.68,0.353026239
425000,1.2,0.560158452,0.6925,0.348005682
425000,1.19,0.535785477,0.685625,0.357929543
426000,1.19,0.514084395,0.690625,0.354820586
426000,1.18,0.496202548,0.7,0.355445552
426000,1.19,0.486477404,0.701875,0.358634365
426000,1.18,0.474005077,0.701875,0.363334441
426000,1.18,0.46221847,0.6975,0.366670971
426000,1.17,0.440078869,0.691875,0.364028799
427000,1.16,0.416976299,0.7,0.353441772
427000,1.17,0.423363152,0.705,0.348051031
427000,1.17,0.421873552,0.706875,0.33893203
427000,1.17,0.40722614,0.715625,0.324865818
427000,1.16,0.391820725,0.714375,0.317106826
427000,1.16,0.371996064,0.705625,0.327637776
428000,1.14,0.349382216,0.705,0.321410834
428000,1.13,0.330685875,0.700625,0.322295346
428000,1.12,0.30877946,0.71,0.308051673
428000,1.11,0.285093,0.7125,0.309900807
428000,1.09,0.262546367,0.69875,0.322305752
428000,1.09,0.257805659,0.700625,0.316862853
428000,1.09,0.255664699,0.686875,0.335515466
429000,1.09,0.253047478,0.680625,0.338722417
429000,1.08,0.249668474,0.6775,0.349932353
429000,1.08,0.245779475,0.67375,0.344919384
429000,1.09,0.249008021,0.676875,0.346229579
429000,1.09,0.251179176,0.674375,0.347167357
429000,1.09,0.256083069,0.670625,0.348478724
430000,1.09,0.251723351,0.66875,0.355390044
430000,1.1,0.246836728,0.6725,0.356013456
430000,1.09,0.239117435,0.67,0.357115619
430000,1.09,0.231842819,0.68875,0.344278175
430000,1.1,0.223278886,0.694375,0.338489361
430000,1.1,0.21690566,0.706875,0.328167235
431000,1.1,0.212113809,0.714375,0.325942568
431000,1.11,0.206699286,0.72,0.318252608
431000,1.11,0.213364757,0.725625,0.312423602
431000,1.11,0.220697542,0.725625,0.313683994
431000,1.12,0.230306268,0.72875,0.306729551
431000,1.13,0.251541633,0.7325,0.302305952
432000,1.13,0.278280543,0.728125,0.305331285
432000,1.12,0.299904818,0.7175,0.305344854
432000,1.12,0.308867568,0.718125,0.302751351
432000,1.13,0.318039581,0.71,0.308307738
432000,1.13,0.325734158,0.71125,0.304607402
432000,1.13,0.328484992,0.704375,0.308478544
432000,1.14,0.330651261,0.706875,0.309352202
433000,1.14,0.336877006,0.70875,0.311452791
433000,1.14,0.329900909,0.705,0.309146144
433000,1.15,0.320390782,0.708125,0.300338482
433000,1.16,0.32291084,0.71625,0.297747754
433000,1.17,0.32277489,0.718125,0.303922043
433000,1.18,0.334054063,0.718125,0.313759457
434000,1.19,0.347959977,0.71625,0.318245169
434000,1.2,0.361212452,0.71375,0.322892839
434000,1.19,0.363918389,0.718125,0.329103729
434000,1.19,0.374151205,0.714375,0.331226176
434000,1.2,0.368275244,0.71125,0.333662243
434000,1.2,0.364807856,0.718125,0.33398315
435000,1.2,0.363963278,0.720625,0.334214626
435000,1.2,0.356496078,0.710625,0.33962516
435000,1.2,0.352756528,0.70875,0.337593515
435000,1.2,0.349765537,0.70625,0.336924313
435000,1.2,0.350603377,0.706875,0.33199245
435000,1.21,0.356648526,0.71125,0.321005463
436000,1.21,0.381429313,0.710625,0.316533938
436000,1.21,0.398185059,0.709375,0.315999971
436000,1.21,0.399729369,0.70125,0.316649222
436000,1.21,0.402137915,0.7075,0.313178556
436000,1.21,0.400561453,0.694375,0.332609892
436000,1.2,0.396229274,0.705,0.323124933
436000,1.19,0.38763593,0.705625,0.321437227
437000,1.19,0.370045845,0.70875,0.312464644
437000,1.18,0.356826475,0.708125,0.318075886
437000,1.18,0.344356403,0.70375,0.324895574
437000,1.18,0.343067596,0.70125,0.322330235
437000,1.18,0.339216306,0.69875,0.330167256
437000,1.18,0.330338794,0.705625,0.329798373
438000,1.18,0.336732223,0.6975,0.340097097
438000,1.19,0.340657456,0.704375,0.328907047
438000,1.2,0.349579355,0.6975,0.33424591
438000,1.2,0.350261014,0.69625,0.337102272
438000,1.21,0.364674343,0.685625,0.354607012
438000,1.22,0.379384959,0.685625,0.359140102
439000,1.23,0.393942689,0.6825,0.36429155
439000,1.23,0.416719046,0.68125,0.366970002
439000,1.23,0.429263321,0.681875,0.364769433
439000,1.23,0.429201684,0.68375,0.360386559
439000,1.23,0.436381504,0.67875,0.360736743
439000,1.23,0.442344897,0.66875,0.366970002
440000,1.23,0.440590352,0.67625,0.365232647
440000,1.23,0.440935355,0.678125,0.365771872
440000,1.23,0.444056973,0.681875,0.354566953
440000,1.22,0.442547484,0.685625,0.336332976
440000,1.22,0.441493933,0.6875,0.333688258
440000,1.22,0.455477931,0.69125,0.33789726
440000,1.22,0.459614743,0.6975,0.333063338
441000,1.22,0.456939585,0.7,0.331433983
441000,1.22,0.453457587,0.70375,0.322702153
441000,1.22,0.446873584,0.718125,0.31072666
441000,1.22,0.43780393,0.714375,0.315485111
441000,1.22,0.430089606,0.7125,0.309900807
441000,1.22,0.421988494,0.72125,0.304690292
442000,1.22,0.406368908,0.713125,0.320921254
442000,1.21,0.392656569,0.713125,0.318700481
442000,1.22,0.388372502,0.71625,0.311984423
442000,1.22,0.38210915,0.71375,0.315350635
442000,1.22,0.374757527,0.70875,0.325453743
442000,1.23,0.368813206,0.71,0.330780948
443000,1.23,0.367687131,0.708125,0.337691093
443000,1.22,0.366494348,0.706875,0.335538986
443000,1.22,0.370126415,0.711875,0.340465252
443000,1.22,0.368481998,0.705,0.342566258
443000,1.22,0.362274932,0.713125,0.334290175
443000,1.21,0.359307499,0.714375,0.324851243
444000,1.21,0.361588223,0.71875,0.323176215
444000,1.21,0.359826966,0.718125,0.328022922
444000,1.21,0.34549731,0.725,0.317572468
444000,1.21,0.342567356,0.723125,0.324972682
444000,1.21,0.342112958,0.721875,0.32169245
444000,1.2,0.344423324,0.721875,0.317619057
444000,1.21,0.349912223,0.71875,0.317261702
445000,1.21,0.348534587,0.721875,0.319600519
445000,1.21,0.352772317,0.719375,0.319862142
445000,1.21,0.356386388,0.7225,0.328122144
445000,1.21,0.36565661,0.720625,0.328979017
445000,1.2,0.362219814,0.728125,0.318363551
445000,1.2,0.351026424,0.72375,0.324112522
446000,1.19,0.339320376,0.7275,0.309584888
446000,1.18,0.329166924,0.71875,0.320971045
446000,1.18,0.323123882,0.723125,0.328114328
446000,1.18,0.309484055,0.7325,0.318574793
446000,1.17,0.298328798,0.734375,0.316499034
446000,1.16,0.28525459,0.73375,0.328158217
447000,1.16,0.271288225,0.733125,0.334261846
447000,1.15,0.269552648,0.73125,0.332918776
447000,1.14,0.269714286,0.72125,0.338084044
447000,1.14,0.259121117,0.723125,0.328594992
447000,1.14,0.253317512,0.72125,0.32777323
447000,1.14,0.248421279,0.7375,0.313948662
448000,1.14,0.239911445,0.73875,0.305977383
448000,1.14,0.232987991,0.72625,0.319032728
448000,1.14,0.240231112,0.7225,0.320948917
448000,1.14,0.248721877,0.72,0.323295843
448000,1.14,0.254457489,0.725,0.31769669
448000,1.15,0.269891277,0.719375,0.320847476
448000,1.15,0.278445003,0.726875,0.314407687
449000,1.15,0.280145414,0.7175,0.328982016
449000,1.15,0.281867265,0.71125,0.34160892
449000,1.15,0.282304995,0.70625,0.338210065
449000,1.13,0.272569104,0.706875,0.339513611
449000,1.11,0.259776117,0.718125,0.332325061
449000,1.1,0.248950221,0.718125,0.336572214
450000,1.1,0.231284004,0.723125,0.325579199
450000,1.09,0.212165428,0.714375,0.329554217
450000,1.08,0.200374972,0.720625,0.327897799
450000,1.07,0.186830272,0.72125,0.328854858
450000,1.07,0.175191844,0.741875,0.314783952
450000,1.06,0.165597205,0.75125,0.303205205
451000,1.06,0.154276174,0.75,0.309773459
451000,1.07,0.150163515,0.74625,0.308474067
451000,1.07,0.152417234,0.7425,0.302853642
451000,1.07,0.163368995,0.74125,0.302298121
451000,1.07,0.169252795,0.7375,0.30346796
451000,1.07,0.174057362,0.738125,0.299765138
452000,1.07,0.179006359,0.729375,0.306708325
452000,1.07,0.180229135,0.716875,0.308555279
452000,1.07,0.185798318,0.700625,0.329319465
452000,1.07,0.187708753,0.70375,0.327074286
452000,1.07,0.189746576,0.706875,0.321363567
452000,1.06,0.183284574,0.709375,0.325472534
452000,1.06,0.180901086,0.709375,0.331835532
453000,1.07,0.178507412,0.71375,0.326296462
453000,1.07,0.173552582,0.715,0.330637775
453000,1.07,0.172231062,0.718125,0.325850553
453000,1.07,0.164572508,0.719375,0.323297674
453000,1.07,0.164094745,0.718125,0.33445538
453000,1.07,0.163689143,0.725,0.311171418
454000,1.07,0.170490518,0.72125,0.314754494
454000,1.08,0.176621689,0.714375,0.316109832
454000,1.08,0.182280506,0.713125,0.313709151
454000,1.09,0.190717486,0.71625,0.30829494
454000,1.09,0.203930664,0.7225,0.301814797
454000,1.1,0.220238638,0.734375,0.285427726
455000,1.1,0.230824572,0.7425,0.284861077
455000,1.11,0.237521409,0.746875,0.284319668
455000,1.11,0.239421043,0.755625,0.268138546
455000,1.11,0.239753001,0.754375,0.269629463
455000,1.11,0.236974255,0.75375,0.27621689
455000,1.11,0.236499863,0.756875,0.275512464
456000,1.1,0.229921178,0.76,0.273907379
456000,1.1,0.220088592,0.759375,0.274577126
456000,1.09,0.208030555,0.760625,0.275821632
456000,1.09,0.199006668,0.751875,0.285023784
456000,1.09,0.192496855,0.745625,0.28513451
456000,1.09,0.191729302,0.75125,0.284264846
456000,1.09,0.198293414,0.751875,0.286129115
457000,1.09,0.191172329,0.744375,0.299686152
457000,1.09,0.192303067,0.74625,0.295806657
457000,1.09,0.192617474,0.750625,0.29429216
457000,1.09,0.197898573,0.7475,0.297018008
457000,1.09,0.202950561,0.75,0.297824604
457000,1.09,0.210041374,0.74125,0.303080252
458000,1.1,0.213178618,0.73375,0.309215058
458000,1.1,0.214566853,0.7375,0.309263544
458000,1.1,0.225578409,0.735625,0.307453572
458000,1.1,0.230666625,0.74,0.304210769
458000,1.11,0.235186831,0.748125,0.303397091
458000,1.11,0.241569745,0.748125,0.303397091
459000,1.11,0.24571832,0.745625,0.307633188
459000,1.11,0.245059019,0.743125,0.302673144
459000,1.1,0.246035061,0.735625,0.309372609
459000,1.1,0.239113945,0.7325,0.316337548
459000,1.1,0.233295278,0.745,0.302905751
459000,1.1,0.229059456,0.739375,0.302694001
460000,1.1,0.228400554,0.7325,0.311181562
460000,1.1,0.22666524,0.73,0.314686793
460000,1.1,0.23387047,0.728125,0.314372546
460000,1.1,0.237694315,0.7225,0.312729714
460000,1.1,0.237282164,0.723125,0.318100695
460000,1.1,0.243934403,0.724375,0.320059451
460000,1.1,0.247311161,0.726875,0.320621117
461000,1.1,0.248968727,0.73625,0.313140757
461000,1.11,0.249246632,0.731875,0.319343624
461000,1.11,0.247040894,0.734375,0.32932905
461000,1.11,0.239551611,0.740625,0.32169245
461000,1.11,0.236983153,0.733125,0.324802655
461000,1.11,0.237599954,0.73375,0.32380072
462000,1.11,0.238480165,0.738125,0.323077917
462000,1.11,0.243005517,0.736875,0.317484863
462000,1.11,0.244967653,0.739375,0.31433238
462000,1.11,0.244946295,0.7375,0.317572468
462000,1.11,0.247427672,0.733125,0.319906547
462000,1.11,0.244941014,0.731875,0.334195736
463000,1.11,0.244796994,0.730625,0.326841978
463000,1.11,0.244989514,0.73375,0.324531033
463000,1.11,0.24533771,0.739375,0.326764707
463000,1.1,0.242252489,0.746875,0.31674827
463000,1.1,0.238584994,0.745,0.322097568
463000,1.1,0.233680395,0.74875,0.320045274
464000,1.1,0.232442817,0.74625,0.322848844
464000,1.1,0.233994144,0.751875,0.317753195
464000,1.1,0.235558366,0.749375,0.325244542
464000,1.1,0.233860892,0.745625,0.316359375
464000,1.1,0.230447059,0.74625,0.311275378
464000,1.1,0.230643686,0.745,0.313153357
464000,1.1,0.232728423,0.745625,0.304668924
465000,1.1,0.241604152,0.745625,0.302720071
465000,1.1,0.244261595,0.743125,0.298075556
465000,1.1,0.245472345,0.734375,0.29840366
465000,1.1,0.242662929,0.739375,0.294902906
465000,1.1,0.242623354,0.731875,0.296934969
465000,1.1,0.241248095,0.7375,0.284960789
466000,1.1,0.242423737,0.74625,0.280328879
466000,1.1,0.244114018,0.7425,0.28966848
466000,1.1,0.241384705,0.74375,0.282666886
466000,1.1,0.240042333,0.74,0.2920344
466000,1.1,0.233922882,0.735625,0.295811325
466000,1.1,0.230971892,0.7375,0.300068384
467000,1.1,0.231599147,0.7425,0.297596644
467000,1.1,0.236352419,0.736875,0.299712483
467000,1.09,0.234866165,0.739375,0.302302689
467000,1.09,0.233453938,0.7375,0.303077648
467000,1.09,0.230033976,0.73,0.303062025
467000,1.09,0.229703094,0.7325,0.299947386
468000,1.09,0.236354728,0.730625,0.304466825
468000,1.09,0.240288719,0.734375,0.304554936
468000,1.08,0.252700431,0.73375,0.309087428
468000,1.08,0.254359214,0.724375,0.307356022
468000,1.08,0.255617463,0.728125,0.305847757
468000,1.08,0.256520485,0.738125,0.30498476
468000,1.08,0.259019396,0.73875,0.302345106
469000,1.08,0.253161089,0.741875,0.295784647
469000,1.08,0.249719876,0.745,0.296187901
469000,1.08,0.248523375,0.7425,0.300893031
469000,1.08,0.23741998,0.735,0.304392299
469000,1.08,0.237291373,0.73375,0.305879362
469000,1.08,0.22937899,0.726875,0.307299531
470000,1.08,0.223887165,0.73875,0.302475581
470000,1.08,0.222718399,0.73875,0.30129927
470000,1.08,0.229848133,0.7325,0.310673958
470000,1.08,0.236008579,0.733125,0.303968776
470000,1.08,0.238957253,0.731875,0.307381696
470000,1.07,0.237560095,0.735,0.306588017
471000,1.07,0.236265182,0.74125,0.293288241
471000,1.07,0.243079517,0.738125,0.294586977
471000,1.07,0.248706182,0.738125,0.288359907
471000,1.07,0.260192842,0.74375,0.278872527
471000,1.07,0.26926126,0.746875,0.277151678
471000,1.07,0.272147443,0.739375,0.287724303
472000,1.07,0.273573283,0.734375,0.288726386
472000,1.07,0.277571437,0.728125,0.29387355
472000,1.07,0.275160316,0.725,0.299410195
472000,1.07,0.274907504,0.7225,0.292655251
472000,1.07,0.273145262,0.7225,0.297203931
472000,1.08,0.262307894,0.72625,0.293524925
472000,1.08,0.250400469,0.728125,0.284319668
473000,1.09,0.2435729,0.73,0.289477717
473000,1.09,0.234554901,0.72375,0.291420351
473000,1.09,0.225728289,0.73,0.282161122
473000,1.1,0.222238557,0.72875,0.282208664
473000,1.11,0.217517363,0.734375,0.280547664
473000,1.11,0.22344821,0.73375,0.275043041
474000,1.11,0.231955196,0.73625,0.276753478
474000,1.12,0.236871119,0.72875,0.279539552
474000,1.12,0.239171509,0.726875,0.283524752
474000,1.12,0.245934306,0.73125,0.284337015
474000,1.12,0.250138983,0.74,0.27563059
474000,1.12,0.253175926,0.745625,0.273984437
475000,1.13,0.253443318,0.743125,0.272777839
475000,1.12,0.246215884,0.753125,0.255676557
475000,1.12,0.237549873,0.76,0.246138101
475000,1.12,0.229307053,0.765625,0.2423669
475000,1.11,0.224414082,0.770625,0.235544012
475000,1.11,0.215725152,0.781875,0.229165806
476000,1.1,0.207596264,0.794375,0.214362567
476000,1.1,0.200446419,0.795,0.215973542
476000,1.09,0.197872694,0.795,0.217973912
476000,1.09,0.196303655,0.79875,0.207113855
476000,1.08,0.191465903,0.804375,0.208457349
476000,1.07,0.191670094,0.801875,0.220489119
476000,1.06,0.18677388,0.803125,0.221082442
477000,1.06,0.193397301,0.80375,0.228911704
477000,1.05,0.19547064,0.8,0.230283093
477000,1.04,0.195517917,0.795625,0.224004356
477000,1.04,0.196221258,0.791875,0.233356161
477000,1.03,0.19101598,0.7925,0.236517772
477000,1.03,0.184984509,0.785,0.240724391
478000,1.02,0.175056958,0.776875,0.268896777
478000,1.02,0.168904858,0.778125,0.272702611
478000,1.01,0.155996462,0.77875,0.266563072
478000,1.01,0.146078913,0.77375,0.267944971
478000,1.01,0.133335398,0.774375,0.262306777
478000,1.01,0.126845914,0.7775,0.265510039
479000,1.01,0.121182795,0.78,0.265236458
479000,1.01,0.119711083,0.78375,0.259816733
479000,1.01,0.125908249,0.78625,0.260992545
479000,1.01,0.134767783,0.78625,0.266231297
479000,1.01,0.138918333,0.786875,0.247954861
479000,1.02,0.143572571,0.789375,0.245002931
480000,1.02,0.151388794,0.78875,0.251852355
480000,1.02,0.153020513,0.794375,0.24655054
480000,1.02,0.163444801,0.795,0.242644313
480000,1.02,0.16785743,0.791875,0.237711728
480000,1.02,0.170262275,0.794375,0.243814741
480000,1.02,0.166757543,0.79,0.25055494
480000,1.01,0.168147496,0.785625,0.247343047
481000,1.01,0.170556177,0.79125,0.234564528
481000,1.01,0.172851109,0.7925,0.229576081
481000,1,0.174694787,0.790625,0.225849791
481000,1.01,0.170872121,0.786875,0.223164334
481000,1.01,0.169638871,0.781875,0.231222698
481000,1.01,0.17084285,0.77625,0.247968387
482000,1.01,0.17064171,0.774375,0.259128633
482000,1.01,0.165976235,0.769375,0.255262633
482000,1.02,0.163230652,0.764375,0.250922383
482000,1.03,0.161661099,0.764375,0.251864105
482000,1.03,0.154132085,0.756875,0.263956248
482000,1.03,0.147498016,0.755625,0.274393126
483000,1.04,0.143747573,0.74875,0.276239745
483000,1.03,0.140809292,0.751875,0.276450348
483000,1.03,0.139920611,0.753125,0.273857677
483000,1.03,0.145260962,0.758125,0.260761892
483000,1.03,0.144487609,0.758125,0.267189207
483000,1.03,0.146156862,0.761875,0.270278423
484000,1.03,0.15384022,0.765625,0.267443087
484000,1.03,0.159233844,0.766875,0.267218741
484000,1.03,0.166398953,0.7675,0.263983901
484000,1.03,0.17164645,0.766875,0.250922383
484000,1.03,0.176809714,0.769375,0.245170363
484000,1.03,0.178164238,0.769375,0.249002904
484000,1.03,0.182609262,0.77,0.245842963
485000,1.03,0.181368812,0.76375,0.257093187
485000,1.03,0.182102729,0.765,0.244594335
485000,1.03,0.182456822,0.764375,0.244067069
485000,1.03,0.179124657,0.761875,0.258335624
485000,1.03,0.175987794,0.765,0.255945711
485000,1.03,0.174217435,0.768125,0.251933026
486000,1.03,0.17158936,0.773125,0.263021818
486000,1.03,0.170123478,0.77625,0.262950551
486000,1.02,0.168682742,0.7775,0.259345524
486000,1.02,0.166078178,0.774375,0.268256241
486000,1.02,0.166955865,0.781875,0.258457784
486000,1.02,0.162237173,0.78625,0.258714894
487000,1.02,0.159783251,0.786875,0.254240395
487000,1.03,0.153753539,0.791875,0.24328984
487000,1.03,0.153082013,0.790625,0.245601297
487000,1.04,0.157171084,0.7975,0.242813371
487000,1.04,0.15988159,0.80125,0.230519423
487000,1.04,0.160963279,0.80125,0.237765667
488000,1.05,0.157623307,0.808125,0.237910829
488000,1.06,0.160004673,0.81375,0.230450947
488000,1.06,0.160871923,0.81625,0.226799064
488000,1.06,0.16605775,0.819375,0.217033307
488000,1.06,0.168280755,0.820625,0.216078565
488000,1.06,0.164282646,0.82375,0.204390724
488000,1.06,0.162871614,0.820625,0.211277492
489000,1.06,0.164119622,0.813125,0.22074666
489000,1.07,0.164492164,0.803125,0.2274167
489000,1.07,0.167642999,0.805,0.225308431
489000,1.06,0.168577088,0.798125,0.221168092
489000,1.06,0.1675363,0.79875,0.227625673
489000,1.06,0.169029289,0.791875,0.232848353
490000,1.06,0.169593574,0.78875,0.236501089
490000,1.06,0.169750827,0.78625,0.239715872
490000,1.06,0.168180398,0.780625,0.253991961
490000,1.06,0.166779602,0.785,0.248784926
490000,1.06,0.166351546,0.78375,0.255529135
490000,1.06,0.169196732,0.7875,0.253915052
491000,1.06,0.167956785,0.788125,0.254519595
491000,1.06,0.164409639,0.786875,0.253618852
491000,1.06,0.163872122,0.78875,0.242107096
491000,1.06,0.160455494,0.795,0.239040063
491000,1.06,0.16039373,0.7925,0.238511271
491000,1.06,0.15786643,0.791875,0.240516956
492000,1.06,0.154300853,0.7975,0.22457873
492000,1.06,0.148321101,0.80125,0.21639333
492000,1.05,0.1512306,0.80375,0.200224779
492000,1.05,0.150352586,0.8075,0.197778062
492000,1.05,0.146493348,0.80625,0.195534911
492000,1.05,0.147687559,0.80875,0.196404711
492000,1.04,0.143725832,0.80125,0.212343971
493000,1.04,0.148752431,0.8025,0.21314889
493000,1.04,0.151500482,0.804375,0.215895883
493000,1.04,0.154653607,0.80875,0.211494949
493000,1.03,0.151824068,0.80875,0.222761735
493000,1.03,0.15268096,0.804375,0.227811939
493000,1.04,0.153519127,0.803125,0.22966114
494000,1.04,0.154525001,0.8075,0.222559718
494000,1.04,0.158760595,0.809375,0.224974571
494000,1.05,0.158736282,0.806875,0.225451112
494000,1.05,0.15847729,0.815625,0.215661823
494000,1.06,0.16126635,0.81625,0.215743224
494000,1.06,0.163363469,0.816875,0.217098746
495000,1.06,0.166072285,0.814375,0.220560688
495000,1.07,0.171042244,0.806875,0.228752208
495000,1.07,0.175644864,0.806875,0.23115443
495000,1.07,0.176452568,0.8075,0.235313567
495000,1.07,0.17386614,0.800625,0.243717623
495000,1.07,0.173763452,0.795625,0.248869762
496000,1.07,0.171805343,0.79625,0.248832501
496000,1.07,0.172156264,0.79625,0.24803839
496000,1.06,0.169636861,0.78375,0.253980309
496000,1.06,0.163503533,0.785,0.25412009
496000,1.05,0.156159982,0.789375,0.25120527
496000,1.05,0.151590271,0.795625,0.247119613
496000,1.05,0.15064546,0.7925,0.243747572
497000,1.05,0.146264518,0.80375,0.235370571
497000,1.05,0.141404059,0.801875,0.230976838
497000,1.05,0.139945557,0.806875,0.222633281
497000,1.05,0.142908531,0.8175,0.21772034
497000,1.05,0.144966642,0.81,0.215212193
497000,1.06,0.148163309,0.815625,0.212157143
498000,1.06,0.150577348,0.80875,0.208488579
498000,1.06,0.15507729,0.804375,0.214612752
498000,1.06,0.159337681,0.80125,0.204004264
498000,1.06,0.161564838,0.8,0.210968187
498000,1.06,0.163670658,0.79,0.212926636
498000,1.06,0.163877598,0.789375,0.21698967
499000,1.06,0.16582061,0.78625,0.217992013
499000,1.06,0.167640339,0.77375,0.22661806
499000,1.06,0.170254185,0.779375,0.236446861
499000,1.07,0.171965968,0.78375,0.236941129
499000,1.06,0.171971853,0.78625,0.248604057
499000,1.06,0.172091711,0.7925,0.25013885
500000,1.07,0.16800702,0.794375,0.25735626
500000,1.06,0.165251556,0.798125,0.258054438
500000,1.07,0.162693466,0.799375,0.257049443
500000,1.07,0.162389712,0.80625,0.259524989
500000,1.07,0.161601185,0.8075,0.262123949
500000,1.06,0.159463939,0.81375,0.258531815
500000,1.06,0.158520816,0.809375,0.255522186
501000,1.06,0.156201808,0.80125,0.259050203
501000,1.06,0.156018639,0.81,0.250932604
501000,1.06,0.156302761,0.801875,0.250953831
501000,1.06,0.157115704,0.805625,0.243911821
501000,1.06,0.156489339,0.804375,0.238142903
501000,1.06,0.160733403,0.805625,0.238844381
502000,1.06,0.164008162,0.803125,0.234085469
502000,1.06,0.165155869,0.808125,0.221773833
502000,1.06,0.166420221,0.80125,0.222329125
502000,1.06,0.165126113,0.800625,0.218085209
502000,1.06,0.166519209,0.810625,0.209363928
502000,1.06,0.167869049,0.805,0.206866045
503000,1.06,0.16927939,0.813125,0.196138342
503000,1.06,0.165497701,0.808125,0.20320487
503000,1.06,0.161346783,0.811875,0.202083333
503000,1.06,0.164048075,0.8125,0.203543421
503000,1.07,0.167201624,0.81625,0.202926039
503000,1.07,0.170702648,0.81375,0.207570573
504000,1.07,0.172526924,0.818125,0.205106641
504000,1.06,0.173538083,0.825625,0.205913024
504000,1.06,0.173819638,0.8225,0.202517302
504000,1.06,0.17244168,0.820625,0.202114571
504000,1.06,0.1736208,0.816875,0.204559571
504000,1.06,0.16974104,0.819375,0.204490119
504000,1.06,0.16583115,0.815625,0.201864533
505000,1.06,0.167840184,0.820625,0.194148743
505000,1.06,0.166120051,0.81875,0.198538696
505000,1.06,0.165865027,0.81375,0.205468945
505000,1.07,0.166825064,0.81375,0.206044242
505000,1.07,0.168303811,0.805,0.206484218
505000,1.07,0.177625482,0.811875,0.207668447
506000,1.08,0.186118251,0.8175,0.211282161
506000,1.08,0.191601908,0.810625,0.219124859
506000,1.08,0.193689636,0.811875,0.220030523
506000,1.08,0.197005689,0.821875,0.220546376
506000,1.08,0.198632898,0.81875,0.226220734
506000,1.08,0.200676947,0.81625,0.235337041
507000,1.08,0.203047393,0.816875,0.232882241
507000,1.08,0.197220837,0.816875,0.236246526
507000,1.08,0.192148995,0.823125,0.236046021
507000,1.07,0.185542819,0.815625,0.243017223
507000,1.07,0.179031984,0.81375,0.238527813
507000,1.07,0.175510347,0.815,0.23146574
508000,1.07,0.174067695,0.806875,0.245556309
508000,1.07,0.171867962,0.798125,0.244874059
508000,1.06,0.170332633,0.793125,0.253245194
508000,1.06,0.167352473,0.793125,0.239800626
508000,1.06,0.163045769,0.79375,0.244977967
508000,1.07,0.164449759,0.8,0.234359217
508000,1.07,0.165043959,0.7975,0.234379419
509000,1.07,0.165277578,0.8,0.222970646
509000,1.07,0.167153075,0.803125,0.22374351
509000,1.07,0.167747242,0.805625,0.230778594
509000,1.07,0.168045858,0.81375,0.211151395
509000,1.08,0.169364454,0.815,0.226468273
509000,1.08,0.1803226,0.814375,0.215310257
510000,1.08,0.186586837,0.814375,0.2162246
510000,1.08,0.187573847,0.820625,0.209778134
510000,1.07,0.186036665,0.819375,0.212625297
510000,1.07,0.182141566,0.8175,0.21844405
510000,1.07,0.180598912,0.815,0.225944985
510000,1.07,0.177669494,0.809375,0.227763438
511000,1.06,0.176432027,0.81375,0.217412034
511000,1.06,0.165095046,0.815,0.208885632
511000,1.06,0.158007422,0.816875,0.19447364
511000,1.06,0.163295087,0.82,0.189338628
511000,1.07,0.168085269,0.82625,0.186461772
511000,1.07,0.172108929,0.82375,0.181920347
512000,1.07,0.174545744,0.821875,0.187894156
512000,1.08,0.177352815,0.82625,0.180657993
512000,1.08,0.183470119,0.824375,0.186697567
512000,1.08,0.188999286,0.825,0.196239907
512000,1.08,0.195403992,0.82,0.203984922
512000,1.08,0.196335948,0.815,0.20660648
512000,1.08,0.197861489,0.810625,0.215493436
513000,1.08,0.195832523,0.813125,0.218410631
513000,1.08,0.19475929,0.801875,0.230976838
513000,1.08,0.193195791,0.79625,0.23513576
513000,1.08,0.188725355,0.798125,0.237013557
513000,1.08,0.185565389,0.796875,0.236933635
513000,1.08,0.185184099,0.79875,0.233444914
514000,1.07,0.181663509,0.798125,0.225584083
514000,1.07,0.179171663,0.801875,0.219232873
514000,1.07,0.181829677,0.805,0.221243901
514000,1.07,0.182017832,0.8075,0.209029141
514000,1.07,0.177474337,0.805625,0.209258363
514000,1.07,0.175104628,0.813125,0.197341669
515000,1.07,0.172477731,0.8125,0.202766535
515000,1.06,0.16732015,0.811875,0.196138342
515000,1.06,0.166428413,0.810625,0.194919491
515000,1.06,0.159874363,0.8125,0.197042527
515000,1.06,0.155979167,0.811875,0.199726573
515000,1.06,0.15496191,0.8075,0.208840292
516000,1.06,0.162865941,0.81,0.206988081
516000,1.06,0.165609641,0.80875,0.217201409
516000,1.06,0.161751138,0.81375,0.216137904
516000,1.06,0.157907955,0.816875,0.210078862
516000,1.06,0.155778021,0.818125,0.211172884
516000,1.07,0.160730546,0.819375,0.22489037
516000,1.07,0.162851536,0.82,0.228438927
517000,1.07,0.1632626,0.818125,0.228061211
517000,1.07,0.161097806,0.823125,0.226317516
517000,1.07,0.158274872,0.82375,0.218570453
517000,1.07,0.163355677,0.82375,0.23137367
517000,1.07,0.166722591,0.814375,0.235778416
517000,1.08,0.168014747,0.80375,0.244578203
518000,1.08,0.169451733,0.8,0.253759609
518000,1.08,0.170825186,0.803125,0.248793649
518000,1.08,0.172095515,0.795,0.24842941
518000,1.08,0.174343918,0.79625,0.247401266
518000,1.08,0.18220719,0.794375,0.251619596
518000,1.08,0.183506094,0.79,0.248975172
519000,1.08,0.185340288,0.79125,0.255652636
519000,1.07,0.184175118,0.7925,0.248238745
519000,1.07,0.182075554,0.801875,0.237711728
519000,1.07,0.183442689,0.80375,0.234194164
519000,1.07,0.186636386,0.808125,0.228088891
519000,1.07,0.189776275,0.81,0.229066783
520000,1.07,0.188331533,0.810625,0.213469823
520000,1.07,0.191466965,0.815,0.208507503
520000,1.07,0.192104007,0.818125,0.201809796
520000,1.07,0.194531078,0.82,0.205334477
520000,1.07,0.197123498,0.82375,0.200689311
520000,1.07,0.195978591,0.82,0.203209724
520000,1.07,0.193498166,0.81625,0.215377136
521000,1.07,0.188338658,0.8175,0.214433421
521000,1.07,0.18251748,0.81875,0.215867553
521000,1.07,0.176865225,0.820625,0.209213105
521000,1.06,0.17290207,0.823125,0.212469361
521000,1.06,0.168678476,0.81875,0.213847481
521000,1.06,0.165377968,0.815625,0.213270106
522000,1.06,0.159066047,0.81625,0.207730188
522000,1.06,0.15337891,0.816875,0.205905359
522000,1.06,0.153344453,0.82,0.199090419
522000,1.06,0.153933055,0.823125,0.197453605
522000,1.06,0.156319961,0.829375,0.188623528
522000,1.06,0.161405394,0.82375,0.188524139
523000,1.06,0.164154034,0.8225,0.191295754
523000,1.07,0.166505732,0.82375,0.196517181
523000,1.07,0.172479097,0.825,0.194421896
523000,1.07,0.17033132,0.830625,0.189341754
523000,1.07,0.165323284,0.8275,0.197266676
523000,1.07,0.163716527,0.8225,0.196585435
524000,1.07,0.163482777,0.820625,0.200743371
524000,1.07,0.16246126,0.828125,0.188732272
524000,1.07,0.158044974,0.8175,0.192521152
524000,1.07,0.153632099,0.82625,0.188565993
524000,1.07,0.15228049,0.825,0.183995018
524000,1.07,0.157946692,0.828125,0.17438904
524000,1.07,0.164708481,0.821875,0.175516689
525000,1.07,0.169471739,0.816875,0.173454348
525000,1.08,0.170415181,0.815,0.163299316
525000,1.07,0.170765235,0.814375,0.162216877
525000,1.08,0.175174258,0.8125,0.166666667
525000,1.08,0.177642457,0.801875,0.180543293
525000,1.07,0.17639334,0.809375,0.184503625
526000,1.07,0.172755163,0.799375,0.190587997
526000,1.07,0.168359688,0.80375,0.189492777
526000,1.07,0.161738406,0.795,0.205296041
526000,1.07,0.156514888,0.8,0.219222974
526000,1.07,0.158453903,0.806875,0.22085388
526000,1.07,0.158384916,0.810625,0.232067556
527000,1.07,0.159986339,0.8125,0.234695698
527000,1.07,0.163656179,0.808125,0.238738629
527000,1.07,0.169985079,0.81125,0.230964026
527000,1.07,0.174523015,0.8075,0.237483386
527000,1.07,0.179129575,0.805625,0.24098241
527000,1.07,0.181580691,0.8025,0.248372226
528000,1.07,0.176260241,0.800625,0.247094064
528000,1.07,0.173241233,0.789375,0.247725608
528000,1.07,0.17698115,0.7825,0.249917916
528000,1.07,0.173543966,0.776875,0.242672769
528000,1.07,0.17124774,0.781875,0.240425069
528000,1.07,0.171062441,0.784375,0.23759883
528000,1.07,0.170810573,0.786875,0.236553637
529000,1.07,0.169814561,0.7875,0.228563255
529000,1.07,0.169614362,0.79625,0.23004652
529000,1.07,0.170530713,0.796875,0.233071925
529000,1.07,0.162522851,0.804375,0.225723969
529000,1.07,0.162519604,0.814375,0.209552305
529000,1.07,0.163529782,0.81625,0.210747377
530000,1.06,0.160014951,0.82,0.211207447
530000,1.06,0.157317506,0.816875,0.224778054
530000,1.06,0.157373463,0.82375,0.219291358
530000,1.06,0.159196745,0.828125,0.219110453
530000,1.06,0.153123782,0.82625,0.2204041
530000,1.06,0.152000875,0.82125,0.216327678
531000,1.06,0.14987667,0.8225,0.203876572
531000,1.06,0.146681044,0.824375,0.203290288
531000,1.06,0.149608015,0.829375,0.203709096
531000,1.06,0.154223337,0.82625,0.204042943
531000,1.06,0.162231487,0.833125,0.200034522
531000,1.07,0.166399618,0.83375,0.181885641
532000,1.07,0.175628889,0.8275,0.186787366
532000,1.07,0.18085136,0.82125,0.182708128
532000,1.07,0.177997251,0.826875,0.183534454
532000,1.07,0.174910203,0.828125,0.186629926
532000,1.07,0.173901328,0.823125,0.189708167
532000,1.07,0.170539045,0.824375,0.184143998
532000,1.06,0.162052372,0.824375,0.183714952
533000,1.06,0.157035413,0.83,0.173869
533000,1.06,0.151676955,0.828125,0.178636239
533000,1.06,0.149989266,0.829375,0.191117254
533000,1.06,0.157831661,0.829375,0.194189384
533000,1.06,0.163669726,0.828125,0.202059902
533000,1.06,0.159966322,0.826875,0.202348701
534000,1.07,0.157439641,0.8225,0.203489136
534000,1.07,0.15813465,0.82875,0.209395022
534000,1.07,0.158984644,0.82375,0.212529707
534000,1.07,0.160713768,0.819375,0.212996116
534000,1.07,0.157874316,0.82375,0.216575593
534000,1.07,0.15197643,0.82875,0.210147405
535000,1.07,0.150598929,0.821875,0.211225194
535000,1.07,0.155069555,0.824375,0.203871733
535000,1.07,0.157586885,0.824375,0.211284962
535000,1.07,0.160976801,0.824375,0.2197075
535000,1.07,0.161778948,0.83125,0.211808143
535000,1.07,0.163837487,0.825625,0.206487084
536000,1.07,0.166152157,0.823125,0.221025324
536000,1.07,0.169976381,0.824375,0.22695124
536000,1.07,0.176358884,0.82,0.224606839
536000,1.07,0.17932881,0.8125,0.233177708
536000,1.07,0.182012269,0.81875,0.226395086
536000,1.07,0.181040547,0.820625,0.226596295
536000,1.07,0.179854646,0.823125,0.216516374
537000,1.07,0.18152846,0.83,0.203752672
537000,1.07,0.179847785,0.826875,0.21037916
537000,1.07,0.178236811,0.83,0.212102272
537000,1.07,0.170969588,0.839375,0.191406073
537000,1.07,0.167138321,0.84625,0.182794491
537000,1.07,0.16617453,0.84125,0.198323943
538000,1.07,0.170094956,0.84125,0.18874168
538000,1.07,0.172981185,0.844375,0.189591658
538000,1.06,0.171546662,0.844375,0.192688113
538000,1.06,0.17439053,0.839375,0.202621511
538000,1.06,0.170202913,0.83,0.205680074
538000,1.06,0.166402788,0.831875,0.195775902
539000,1.06,0.164288648,0.824375,0.19517034
539000,1.07,0.159818955,0.818125,0.203173799
539000,1.06,0.153013164,0.8075,0.217901493
539000,1.06,0.152747012,0.81125,0.21059005
539000,1.06,0.152205527,0.805625,0.226986009
539000,1.06,0.151566291,0.7975,0.239870546
540000,1.07,0.159126917,0.786875,0.240030873
540000,1.07,0.166236918,0.784375,0.252571216
540000,1.08,0.177314259,0.7825,0.264043681
540000,1.08,0.184780643,0.783125,0.272424666
540000,1.08,0.189431351,0.79,0.274741614
540000,1.08,0.193437255,0.795625,0.270739348
540000,1.08,0.197207338,0.801875,0.258695829
541000,1.09,0.200317048,0.79875,0.258928323
541000,1.09,0.209004395,0.809375,0.251318336
541000,1.09,0.216567172,0.81125,0.240504651
541000,1.09,0.219002729,0.824375,0.23227829
541000,1.09,0.223200678,0.83125,0.218049926
541000,1.09,0.220043143,0.8375,0.198836578
542000,1.09,0.220776909,0.836875,0.185041756
542000,1.09,0.221969783,0.835,0.180207512
542000,1.1,0.222494854,0.835,0.183247225
542000,1.1,0.217293846,0.833125,0.190123689
542000,1.1,0.224215933,0.838125,0.199449803
542000,1.1,0.226824795,0.83875,0.192828331
543000,1.1,0.23040608,0.835625,0.207698844
543000,1.11,0.241069544,0.831875,0.211844466
543000,1.12,0.24422272,0.835625,0.197173645
543000,1.12,0.258184151,0.83625,0.200571312
543000,1.13,0.272255197,0.8375,0.203349478
543000,1.13,0.284994332,0.835625,0.20788873
544000,1.13,0.28578399,0.829375,0.209062172
544000,1.14,0.29231571,0.830625,0.214546555
544000,1.14,0.300402046,0.831875,0.19817965
544000,1.14,0.310104431,0.829375,0.195000445
544000,1.14,0.318712607,0.830625,0.187667223
544000,1.13,0.316715489,0.835,0.183247225
544000,1.13,0.315578033,0.834375,0.186841225
545000,1.12,0.302090494,0.83,0.182721085
545000,1.12,0.292771914,0.829375,0.186308292
545000,1.11,0.279278151,0.838125,0.182075359
545000,1.11,0.264294159,0.836875,0.187793331
545000,1.11,0.246126936,0.831875,0.191290598
545000,1.1,0.232809775,0.829375,0.197812971
546000,1.1,0.227375433,0.83,0.196657678
546000,1.1,0.222018611,0.835,0.186660579
546000,1.11,0.233104473,0.825625,0.194278767
546000,1.11,0.240105927,0.823125,0.193211618
546000,1.12,0.25654757,0.82625,0.203849475
546000,1.12,0.271234357,0.825,0.203543421
547000,1.13,0.287884563,0.820625,0.20958996
547000,1.13,0.300485631,0.821875,0.211971081
547000,1.13,0.305101489,0.816875,0.212320743
547000,1.13,0.30709664,0.8175,0.217175975
547000,1.13,0.309273483,0.8125,0.239191874
547000,1.13,0.310611156,0.8075,0.251993316
548000,1.12,0.306231417,0.81125,0.251570195
548000,1.12,0.299351361,0.8125,0.256696919
548000,1.11,0.283707942,0.80875,0.254352888
548000,1.11,0.267633663,0.81125,0.259293791
548000,1.11,0.258139473,0.808125,0.261155014
548000,1.1,0.249380085,0.81125,0.261717207
548000,1.1,0.242410456,0.82,0.254579273
549000,1.1,0.237402633,0.82125,0.24984528
549000,1.1,0.231349329,0.825,0.230454371
549000,1.1,0.223148102,0.833125,0.211538787
549000,1.11,0.226819816,0.8375,0.207193854
549000,1.11,0.228524851,0.8375,0.200023673
549000,1.11,0.234429802,0.840625,0.192663539
550000,1.11,0.239480188,0.8375,0.191353499
550000,1.11,0.245597596,0.839375,0.176610331
550000,1.11,0.250262756,0.848125,0.15946936
550000,1.11,0.252297428,0.850625,0.153323606
550000,1.12,0.259211404,0.851875,0.146684475
550000,1.12,0.261657365,0.8525,0.144206292
551000,1.12,0.267072916,0.851875,0.140079962
551000,1.12,0.265811316,0.85375,0.140239019
551000,1.11,0.265812877,0.85375,0.1382555
551000,1.11,0.256655381,0.855625,0.137532996
551000,1.11,0.24771978,0.858125,0.120452312
551000,1.11,0.241917229,0.8625,0.121478164
552000,1.11,0.236305605,0.85625,0.121315652
552000,1.1,0.232642631,0.855,0.123373253
552000,1.1,0.223196323,0.858125,0.11913481
552000,1.1,0.214897064,0.86375,0.114928887
552000,1.09,0.20580088,0.869375,0.116536386
552000,1.09,0.207115904,0.8675,0.113512559
552000,1.09,0.209560068,0.875,0.11059698
553000,1.09,0.210867527,0.875625,0.107152289
553000,1.09,0.207912658,0.8725,0.111986764
553000,1.09,0.203716909,0.866875,0.114335131
553000,1.09,0.203935545,0.8675,0.116260114
553000,1.08,0.203573623,0.866875,0.111540167
553000,1.08,0.198305318,0.866875,0.111893356
554000,1.08,0.193236129,0.866875,0.112245433
554000,1.08,0.186086601,0.8625,0.109881134
554000,1.08,0.178982249,0.86375,0.103360517
554000,1.08,0.175945703,0.863125,0.101944092
554000,1.08,0.177169332,0.86125,0.099549173
554000,1.08,0.176558938,0.86875,0.094222295
555000,1.08,0.17524232,0.875,0.084274983
555000,1.08,0.179401305,0.871875,0.092478755
555000,1.08,0.184913416,0.87375,0.096489846
555000,1.08,0.18918909,0.8725,0.096055408
555000,1.08,0.191358265,0.873125,0.09668389
555000,1.08,0.191791343,0.873125,0.098302753
556000,1.08,0.187961346,0.873125,0.099499616
556000,1.08,0.184924701,0.86875,0.105670956
556000,1.08,0.1820117,0.87,0.111549011
556000,1.08,0.177636746,0.865,0.112619185
556000,1.07,0.173133449,0.8625,0.116165047
556000,1.07,0.171995494,0.865625,0.11001571
556000,1.07,0.17104685,0.86,0.106644766
557000,1.07,0.168671277,0.855625,0.111200051
557000,1.06,0.169209767,0.855625,0.111200051
557000,1.06,0.167858089,0.8525,0.110067702
557000,1.06,0.163894795,0.85375,0.111031379
557000,1.06,0.164938937,0.858125,0.108745936
557000,1.06,0.160997119,0.859375,0.105624272
558000,1.06,0.156734385,0.861875,0.10596739
558000,1.06,0.155303055,0.865,0.109420535
558000,1.07,0.156867204,0.865,0.111563159
558000,1.07,0.155436812,0.871875,0.112848436
558000,1.07,0.156865985,0.874375,0.110773437
558000,1.07,0.157666085,0.868125,0.126847148
559000,1.07,0.155593233,0.869375,0.133278575
559000,1.07,0.159431571,0.865625,0.144166612
559000,1.07,0.160142289,0.861875,0.143045595
559000,1.07,0.159087335,0.86125,0.144768842
559000,1.06,0.15989811,0.859375,0.150067062
559000,1.06,0.160002314,0.861875,0.148193829
560000,1.06,0.157875953,0.85875,0.145323785
560000,1.06,0.156200539,0.85375,0.146297961
560000,1.06,0.155015078,0.85125,0.149647102
560000,1.06,0.153080799,0.8525,0.144206292
560000,1.06,0.154170652,0.850625,0.142382051
560000,1.06,0.157130885,0.856875,0.133633363
560000,1.05,0.156569336,0.85625,0.139754249
561000,1.06,0.152083821,0.855,0.134980358
561000,1.06,0.152841759,0.8575,0.127525003
561000,1.06,0.157377635,0.854375,0.127517267
561000,1.06,0.160561376,0.859375,0.130369219
561000,1.06,0.162992943,0.86375,0.125119892
561000,1.06,0.165998491,0.870625,0.118603711
562000,1.06,0.165688202,0.87375,0.110589844
562000,1.06,0.165372244,0.880625,0.110630867
562000,1.06,0.169744358,0.875625,0.114968361
562000,1.06,0.169624717,0.8775,0.104703164
562000,1.06,0.166129701,0.881875,0.10544481
562000,1.06,0.165459494,0.878125,0.105997174
563000,1.06,0.165292947,0.87625,0.106592955
563000,1.06,0.161482036,0.875,0.104733307
563000,1.06,0.160147279,0.870625,0.106324246
563000,1.06,0.162782362,0.86875,0.107888071
563000,1.06,0.16459193,0.865625,0.107842346
563000,1.06,0.16553944,0.8575,0.111690409
564000,1.06,0.168142975,0.86375,0.105626139
564000,1.06,0.168856805,0.863125,0.113656722
564000,1.06,0.168143602,0.866875,0.117063381
564000,1.05,0.163377913,0.868125,0.121444055
564000,1.05,0.159326919,0.875,0.119513429
564000,1.05,0.15279765,0.875625,0.120005984
564000,1.05,0.147772975,0.8725,0.124974745
565000,1.05,0.148941718,0.8675,0.130340463
565000,1.05,0.148022615,0.866875,0.132256244
565000,1.05,0.147919178,0.8725,0.127475488
565000,1.05,0.15044771,0.86875,0.131911213
565000,1.05,0.156157249,0.868125,0.126535705
565000,1.05,0.161285186,0.8625,0.125315259
566000,1.05,0.162194645,0.86375,0.131875314
566000,1.05,0.16194631,0.85875,0.130745483
566000,1.06,0.158451054,0.856875,0.132447042
566000,1.05,0.15702825,0.860625,0.13497305
566000,1.05,0.153723464,0.86125,0.13133565
566000,1.05,0.150740858,0.859375,0.130369219
567000,1.05,0.150341564,0.856875,0.133041525
567000,1.05,0.148290688,0.854375,0.135905296
567000,1.05,0.150245127,0.86125,0.136924876
567000,1.05,0.157870597,0.86,0.136214144
567000,1.05,0.15954531,0.864375,0.126896907
567000,1.05,0.159147232,0.864375,0.129969098
568000,1.05,0.160542423,0.861875,0.132148798
568000,1.05,0.160830352,0.863125,0.126473325
568000,1.05,0.160737346,0.865625,0.124168637
568000,1.05,0.161097721,0.871875,0.123850459
568000,1.05,0.158762523,0.878125,0.118310591
568000,1.05,0.152763554,0.881875,0.111625035
568000,1.05,0.151784729,0.88,0.111902171
569000,1.05,0.156362569,0.88125,0.109701443
569000,1.04,0.158706924,0.879375,0.107798432
569000,1.04,0.159049214,0.876875,0.105280035
569000,1.04,0.155885066,0.885625,0.094454424
569000,1.04,0.153979994,0.88875,0.09299146
569000,1.04,0.154160855,0.8875,0.096088264
570000,1.04,0.152787292,0.885625,0.096110847
570000,1.04,0.151159715,0.876875,0.09668389
570000,1.04,0.146753539,0.8725,0.098489219
570000,1.04,0.144274933,0.8675,0.100220716
570000,1.04,0.145264941,0.870625,0.101773649
570000,1.05,0.149468706,0.865,0.1079685
571000,1.05,0.150684071,0.86375,0.114585055
571000,1.05,0.151764129,0.86,0.1162058
571000,1.05,0.15315015,0.855625,0.120071725
571000,1.05,0.153362499,0.863125,0.11808359
571000,1.05,0.153954871,0.863125,0.116400874
571000,1.05,0.153432326,0.86875,0.118018414
572000,1.05,0.150741525,0.874375,0.118683527
572000,1.05,0.148132473,0.87875,0.118458907
572000,1.05,0.150404057,0.87875,0.119783844
572000,1.05,0.152105276,0.886875,0.115379466
572000,1.05,0.152982165,0.891875,0.105803429
572000,1.05,0.15377743,0.8925,0.104763442
572000,1.04,0.153355142,0.89875,0.093499244
573000,1.04,0.156727255,0.891875,0.096438717
573000,1.04,0.159306684,0.894375,0.100383969
573000,1.04,0.159803244,0.89125,0.099960535
573000,1.05,0.15864549,0.885625,0.096928443
573000,1.05,0.157607207,0.883125,0.094287182
573000,1.05,0.155840697,0.876875,0.096274921
574000,1.05,0.154683536,0.87125,0.101215779
574000,1.05,0.155652267,0.870625,0.099816356
574000,1.05,0.1512223,0.871875,0.098671334
574000,1.05,0.148204277,0.874375,0.101866653
574000,1.05,0.145766547,0.873125,0.103770078
574000,1.05,0.142085365,0.865,0.106496669
575000,1.05,0.142932898,0.869375,0.105892894
575000,1.05,0.145240807,0.875,0.105484093
575000,1.05,0.14763614,0.875,0.105109371
575000,1.05,0.149433615,0.87625,0.10205434
575000,1.05,0.149457695,0.87875,0.094773454
575000,1.05,0.149063163,0.88125,0.095056137
576000,1.05,0.150235078,0.88,0.095130824
576000,1.05,0.151928036,0.871875,0.102206944
576000,1.05,0.14886706,0.875625,0.099118192
576000,1.05,0.146506727,0.885625,0.087965483
576000,1.05,0.142809112,0.8825,0.088066349
576000,1.04,0.137936132,0.879375,0.088055147
576000,1.04,0.137263248,0.883125,0.089565714
577000,1.04,0.13504587,0.885,0.086911804
577000,1.04,0.133996273,0.885,0.086911804
577000,1.04,0.130374969,0.878125,0.089442278
577000,1.04,0.13033901,0.875,0.09567675
577000,1.04,0.130401145,0.881875,0.085619677
577000,1.04,0.1361626,0.88,0.089135154
578000,1.04,0.14133877,0.874375,0.096291313
578000,1.04,0.144365782,0.874375,0.093378895
578000,1.04,0.149792448,0.86875,0.095882728
578000,1.04,0.152700682,0.865,0.095973218
578000,1.04,0.159056873,0.861875,0.10101091
578000,1.04,0.160617231,0.86125,0.104196965
579000,1.04,0.158800783,0.8675,0.102170263
579000,1.04,0.1536849,0.866875,0.09798112
579000,1.04,0.149075509,0.86375,0.100260078
579000,1.03,0.1482076,0.866875,0.096356854
579000,1.03,0.147535005,0.869375,0.090197857
579000,1.03,0.145957467,0.873125,0.09079084
580000,1.03,0.14284703,0.87875,0.088307958
580000,1.04,0.143946902,0.88375,0.086136564
580000,1.04,0.150299363,0.886875,0.086445212
580000,1.04,0.156129294,0.885,0.087364614
580000,1.04,0.160139476,0.88375,0.092327166
580000,1.04,0.162467721,0.89,0.089329715
580000,1.04,0.16389486,0.889375,0.087425564
581000,1.05,0.165471192,0.88625,0.089884536
581000,1.05,0.168185833,0.885,0.092198868
581000,1.05,0.169013007,0.884375,0.092478755
581000,1.05,0.16568578,0.885,0.094314379
581000,1.04,0.162390706,0.8825,0.09286408
581000,1.04,0.162506823,0.8875,0.086127402
582000,1.04,0.15796196,0.888125,0.081560208
582000,1.04,0.154208043,0.88875,0.081697969
582000,1.04,0.153270049,0.88375,0.084284346
582000,1.04,0.150762639,0.88375,0.084284346
582000,1.04,0.153390817,0.890625,0.085840596
582000,1.04,0.154823087,0.889375,0.084207067
583000,1.04,0.1540529,0.889375,0.085601242
583000,1.03,0.149209622,0.888125,0.086262442
583000,1.03,0.14967843,0.884375,0.095418652
583000,1.03,0.151255687,0.8775,0.099683844
583000,1.03,0.148141699,0.878125,0.09986378
583000,1.03,0.147208277,0.87375,0.099311074
584000,1.03,0.143530482,0.874375,0.096700213
584000,1.03,0.14281928,0.8775,0.098087778
584000,1.03,0.14797292,0.86625,0.096914195
584000,1.04,0.153185186,0.86375,0.104121202
584000,1.04,0.156275275,0.86,0.108478923
584000,1.04,0.157040137,0.86125,0.106814824
584000,1.04,0.160814202,0.861875,0.113169654
585000,1.05,0.162215215,0.864375,0.115160393
585000,1.05,0.1646337,0.863125,0.122350391
585000,1.05,0.166589849,0.86625,0.120178476
585000,1.04,0.164911422,0.86875,0.122287488
585000,1.04,0.164167044,0.86625,0.12148466
585000,1.04,0.160556495,0.869375,0.12280105
586000,1.04,0.155919153,0.871875,0.12062253
586000,1.04,0.151459833,0.87375,0.122764094
586000,1.04,0.146006406,0.87375,0.121471668
586000,1.04,0.139286316,0.87375,0.111301132
586000,1.03,0.13328018,0.86875,0.113589005
586000,1.03,0.129538879,0.869375,0.110630867
587000,1.03,0.127265834,0.868125,0.114072553
587000,1.03,0.132119141,0.865625,0.113545576
587000,1.04,0.137562977,0.86625,0.114115782
587000,1.04,0.139050255,0.865,0.114012005
587000,1.04,0.143247811,0.861875,0.119610782
587000,1.04,0.146835085,0.86125,0.115681719
588000,1.04,0.149112333,0.8575,0.116869413
588000,1.04,0.149427364,0.860625,0.118470564
588000,1.04,0.152647354,0.870625,0.11245615
588000,1.04,0.15242805,0.87375,0.109153365
588000,1.04,0.153269301,0.874375,0.107152289
588000,1.04,0.156103157,0.873125,0.114610878
588000,1.04,0.157107275,0.871875,0.118975729
589000,1.04,0.161426775,0.874375,0.114279901
589000,1.04,0.16516657,0.879375,0.103312788
589000,1.04,0.169128598,0.881875,0.10085454
589000,1.04,0.16986015,0.88375,0.101293715
589000,1.04,0.171968336,0.8775,0.099683844
589000,1.04,0.170509102,0.8725,0.10086432
590000,1.04,0.170379246,0.875,0.098521264
590000,1.04,0.170097733,0.88125,0.097918681
590000,1.04,0.167165095,0.888125,0.088073069
590000,1.04,0.164755863,0.88625,0.091191953
590000,1.04,0.162949775,0.8875,0.095263457
590000,1.04,0.158285432,0.884375,0.099467887
591000,1.03,0.153940478,0.8775,0.100078883
591000,1.04,0.151706096,0.880625,0.098158148
591000,1.04,0.14836622,0.888125,0.09823851
591000,1.04,0.151940279,0.889375,0.096028704
591000,1.04,0.152195786,0.8875,0.099715504
591000,1.04,0.150460616,0.881875,0.103175206
592000,1.04,0.148440651,0.88,0.106110648
592000,1.04,0.150007532,0.88375,0.098127996
592000,1.04,0.145968896,0.88125,0.103024036
592000,1.04,0.144752148,0.886875,0.102715267
592000,1.04,0.143439633,0.8925,0.10170578
592000,1.04,0.135191532,0.893125,0.102561496
592000,1.04,0.130745505,0.891875,0.10691636
593000,1.04,0.136729091,0.8925,0.105514014
593000,1.04,0.139454231,0.891875,0.103922061
593000,1.04,0.139937837,0.89375,0.100307293
593000,1.04,0.147226875,0.895,0.098873069
593000,1.04,0.151937774,0.895625,0.096520511
593000,1.04,0.156664346,0.9,0.093169499
594000,1.04,0.160878894,0.89625,0.088039463
594000,1.04,0.161023902,0.891875,0.089212587
594000,1.04,0.156405683,0.888125,0.091587001
594000,1.04,0.15458425,0.886875,0.086445212
594000,1.04,0.157226547,0.888125,0.088519939
594000,1.04,0.156511252,0.8925,0.087976696
595000,1.04,0.154720839,0.89125,0.084564765
595000,1.04,0.154484473,0.888125,0.081074986
595000,1.04,0.154410762,0.88875,0.085474389
595000,1.04,0.154969807,0.889375,0.080860566
595000,1.04,0.156793971,0.889375,0.084207067
595000,1.04,0.156888942,0.896875,0.08491631
596000,1.04,0.153481692,0.89875,0.082753666
596000,1.04,0.152307192,0.90125,0.080530517
596000,1.04,0.153664962,0.899375,0.07890457
596000,1.04,0.152186253,0.893125,0.080586843
596000,1.04,0.151338312,0.89375,0.08356974
596000,1.04,0.152160612,0.891875,0.088323595
596000,1.04,0.14980795,0.88875,0.088200658
597000,1.04,0.146477876,0.8875,0.087490981
597000,1.04,0.147515561,0.889375,0.086060948
597000,1.04,0.147574666,0.88625,0.083984201
597000,1.04,0.145144341,0.886875,0.08552746
597000,1.04,0.14433953,0.88375,0.089285534
597000,1.04,0.14719187,0.8825,0.096203173
598000,1.04,0.145461648,0.883125,0.096765477
598000,1.04,0.144680584,0.879375,0.096192919
598000,1.04,0.146026228,0.879375,0.091999653
598000,1.04,0.144320864,0.87375,0.093161029
598000,1.04,0.148775016,0.87125,0.0918129
598000,1.04,0.149462062,0.87125,0.094356205
599000,1.04,0.152017654,0.875625,0.09546826
599000,1.04,0.149324162,0.876875,0.093361992
599000,1.04,0.151283289,0.88,0.089135154
599000,1.04,0.150315008,0.884375,0.085379704
599000,1.04,0.149914308,0.88625,0.083984201
599000,1.04,0.147631927,0.89,0.085723304
600000,1.04,0.140477764,0.89375,0.08635616
600000,1.04,0.13760793,0.900625,0.08242641
600000,1.04,0.140248658,0.905,0.085888846
600000,1.04,0.140060933,0.904375,0.085416667
600000,1.04,0.142073535,0.9025,0.082054583
600000,1.04,0.145773703,0.903125,0.083981852
600000,1.04,0.147056701,0.8975,0.088173813
601000,1.04,0.144929341,0.89,0.089329715
601000,1.04,0.146180807,0.891875,0.090964511
601000,1.04,0.149103718,0.88625,0.094590091
601000,1.04,0.145070718,0.885625,0.094454424
601000,1.04,0.145611311,0.885,0.095561208
601000,1.04,0.146933011,0.88625,0.093752104
602000,1.04,0.144676076,0.886875,0.092188169
602000,1.04,0.144516486,0.880625,0.096536861
602000,1.04,0.149632758,0.879375,0.094954385
602000,1.04,0.151253941,0.88625,0.095006313
602000,1.04,0.150453924,0.89375,0.094640134
602000,1.04,0.147937369,0.890625,0.094588005
603000,1.03,0.143776651,0.895625,0.091913837
603000,1.03,0.135670596,0.8975,0.090819084
603000,1.03,0.131995933,0.9,0.088833632
603000,1.03,0.126667433,0.90125,0.086666302
603000,1.03,0.123783509,0.903125,0.08491631
603000,1.03,0.122508902,0.905625,0.083093879
604000,1.02,0.120808697,0.904375,0.084953474
604000,1.02,0.121296233,0.896875,0.085840596
604000,1.02,0.117915286,0.890625,0.092904436
604000,1.02,0.115135517,0.89,0.090645134
604000,1.02,0.110864224,0.889375,0.089653778
604000,1.02,0.109141613,0.885,0.100786052
604000,1.02,0.101546184,0.880625,0.100147855
605000,1.02,0.100101577,0.88,0.100770391
605000,1.02,0.106438116,0.88,0.102709505
605000,1.02,0.109056781,0.88625,0.101822099
605000,1.02,0.117608207,0.88875,0.101122176
605000,1.02,0.126343845,0.89375,0.10186859
605000,1.02,0.127449922,0.893125,0.10101091
606000,1.03,0.130631203,0.89,0.104778506
606000,1.03,0.134067189,0.888125,0.106709494
606000,1.03,0.131521336,0.885,0.098809198
606000,1.03,0.126303732,0.890625,0.099467887
606000,1.03,0.122253985,0.884375,0.099070411
606000,1.03,0.126579339,0.884375,0.097868299
607000,1.03,0.128206598,0.88,0.098393022
607000,1.03,0.136227276,0.881875,0.101245012
607000,1.03,0.139741733,0.8825,0.100220716
607000,1.03,0.140412098,0.88625,0.092053248
607000,1.04,0.141355114,0.895,0.088334763
607000,1.04,0.14139069,0.895,0.097668528
608000,1.04,0.144257902,0.900625,0.095302797
608000,1.04,0.140836411,0.896875,0.095831275
608000,1.04,0.14244244,0.89875,0.099628413
608000,1.04,0.144003372,0.8925,0.104386132
608000,1.04,0.147109801,0.894375,0.101944092
608000,1.04,0.152871491,0.8925,0.098553298
608000,1.04,0.157567785,0.8875,0.09931902
609000,1.04,0.157611787,0.88375,0.105864944
609000,1.04,0.159050167,0.880625,0.105892894
609000,1.04,0.15922006,0.88375,0.091898811
609000,1.04,0.155213249,0.88125,0.096293362
609000,1.04,0.152404346,0.876875,0.09870332
609000,1.04,0.154473936,0.87875,0.096424396
610000,1.04,0.154276865,0.88375,0.096096477
610000,1.04,0.153186736,0.875,0.100110419
610000,1.04,0.155028296,0.875625,0.104919627
610000,1.04,0.154374378,0.8775,0.101643688
610000,1.04,0.156890743,0.883125,0.096765477
610000,1.04,0.157527342,0.8825,0.094548368
611000,1.04,0.157305629,0.881875,0.103556928
611000,1.04,0.152145246,0.88125,0.101090956
611000,1.04,0.149359373,0.88875,0.097950913
611000,1.04,0.150348605,0.889375,0.098061627
611000,1.04,0.152246787,0.889375,0.093951803
611000,1.04,0.153962311,0.89875,0.088735861
612000,1.04,0.152848546,0.894375,0.083188795
612000,1.04,0.153626344,0.88875,0.089972288
612000,1.04,0.152204113,0.89125,0.090427227
612000,1.04,0.154342179,0.891875,0.093530889
612000,1.04,0.156203404,0.895,0.086072409
612000,1.04,0.156006316,0.9,0.083805481
612000,1.04,0.15637012,0.89875,0.085104288
613000,1.04,0.161008604,0.9,0.082380921
613000,1.04,0.161544141,0.9025,0.083010739
613000,1.04,0.164118656,0.900625,0.085250207
613000,1.04,0.168674206,0.90125,0.086666302
613000,1.04,0.169291509,0.905,0.082131485
613000,1.04,0.165529865,0.900625,0.081463395
614000,1.04,0.16164079,0.899375,0.079898432
614000,1.04,0.161268876,0.896875,0.080135125
614000,1.04,0.155679579,0.89625,0.079564392
614000,1.04,0.153928864,0.89375,0.080687153
614000,1.04,0.15388017,0.89125,0.083626379
614000,1.03,0.152577125,0.88625,0.085382014
615000,1.03,0.149807922,0.885625,0.083359371
615000,1.03,0.151197308,0.888125,0.08204256
615000,1.04,0.153980864,0.890625,0.079641221
615000,1.03,0.153808924,0.88625,0.083039254
615000,1.03,0.150842812,0.88375,0.087047894
615000,1.03,0.146642357,0.884375,0.088108902
616000,1.03,0.141726916,0.885625,0.090616836
616000,1.03,0.139447127,0.889375,0.094788024
616000,1.03,0.14223127,0.8875,0.096088264
616000,1.04,0.145011508,0.89,0.095726225
616000,1.04,0.145811672,0.88875,0.098753276
616000,1.04,0.145177151,0.884375,0.105250048
616000,1.04,0.148607744,0.885625,0.1106166
617000,1.04,0.154057546,0.890625,0.111441074
617000,1.04,0.157934041,0.895,0.111619732
617000,1.04,0.159246413,0.895625,0.111681577
617000,1.04,0.157178791,0.890625,0.111794576
617000,1.04,0.155765298,0.890625,0.107475846
617000,1.04,0.153079565,0.8925,0.104386132
618000,1.04,0.150308576,0.894375,0.103480696
618000,1.04,0.14644586,0.896875,0.101820162
618000,1.04,0.143329458,0.9025,0.09330492
618000,1.04,0.140385915,0.901875,0.088055147
618000,1.04,0.134418588,0.901875,0.085324229
618000,1.04,0.132344708,0.90125,0.082944167
619000,1.04,0.13170786,0.90375,0.081620658
619000,1.04,0.132914478,0.906875,0.083093879
619000,1.04,0.135130283,0.9025,0.08489075
619000,1.04,0.139032169,0.8975,0.0890643
619000,1.04,0.137626136,0.8975,0.088620175
619000,1.04,0.13822789,0.89375,0.091675275
620000,1.04,0.143274992,0.888125,0.095385565
620000,1.04,0.145152545,0.88625,0.095833333
620000,1.04,0.150789206,0.88625,0.097870315
620000,1.04,0.153234499,0.886875,0.099990135
620000,1.04,0.154452794,0.88375,0.099723418
620000,1.04,0.155097966,0.88125,0.097109422
620000,1.04,0.158617877,0.886875,0.096373232
621000,1.04,0.156335663,0.89,0.097361012
621000,1.04,0.153043568,0.891875,0.096438717
621000,1.04,0.148140037,0.899375,0.09227373
621000,1.04,0.139694437,0.906875,0.088162624
621000,1.04,0.134070578,0.908125,0.087244848
621000,1.04,0.135311525,0.91125,0.083418517
622000,1.03,0.131304916,0.908125,0.082119474
622000,1.03,0.126583683,0.90875,0.082581839
622000,1.03,0.126262287,0.9075,0.086347021
622000,1.03,0.127996869,0.903125,0.08720866
622000,1.04,0.136161858,0.905,0.083086756
622000,1.04,0.14323525,0.901875,0.083453985
623000,1.04,0.148478333,0.89875,0.084639387
623000,1.04,0.147655545,0.89375,0.085437451
623000,1.03,0.149835856,0.89125,0.091726909
623000,1.04,0.153826034,0.888125,0.091155167
623000,1.04,0.156952819,0.89125,0.089550293
623000,1.04,0.157978965,0.88625,0.09075824
624000,1.04,0.154561226,0.89125,0.087319439
624000,1.04,0.150407261,0.896875,0.086755036
624000,1.04,0.150678387,0.894375,0.08552746
624000,1.03,0.149495502,0.89625,0.086684512
624000,1.03,0.150966991,0.893125,0.08762392
624000,1.03,0.15024259,0.8975,0.086365298
624000,1.03,0.150492673,0.898125,0.079283705
625000,1.03,0.145675706,0.898125,0.080272873
625000,1.03,0.143721488,0.894375,0.079799603
625000,1.03,0.142476518,0.9,0.075899488
625000,1.03,0.138625631,0.896875,0.075573878
625000,1.03,0.136275854,0.894375,0.073089622
625000,1.03,0.132403852,0.89625,0.072832744
626000,1.03,0.130775141,0.89375,0.078203874
626000,1.03,0.130321446,0.89,0.078516067
626000,1.04,0.138132764,0.885625,0.078984539
626000,1.04,0.142472104,0.888125,0.08204256
626000,1.04,0.144913382,0.89125,0.082198715
626000,1.04,0.145968771,0.890625,0.087659937
627000,1.04,0.147766945,0.8875,0.087940809
627000,1.04,0.150702481,0.890625,0.089882341
627000,1.04,0.152305816,0.8875,0.093592039
627000,1.04,0.153178947,0.89,0.095313147
627000,1.04,0.149612186,0.8925,0.090191295
627000,1.04,0.14579021,0.89375,0.09124386
628000,1.04,0.144871799,0.898125,0.090442497
628000,1.04,0.143841315,0.904375,0.087695939
628000,1.04,0.136794413,0.898125,0.088680261
628000,1.04,0.136794148,0.905,0.081164971
628000,1.04,0.135106519,0.906875,0.081172263
628000,1.03,0.134052974,0.905625,0.082138691
628000,1.04,0.137498042,0.910625,0.077573177
629000,1.04,0.142679651,0.908125,0.076652152
629000,1.04,0.146958653,0.905625,0.078201352
629000,1.04,0.149708216,0.911875,0.074373965
629000,1.04,0.157175505,0.90875,0.076117516
629000,1.04,0.156679965,0.903125,0.074522364
629000,1.04,0.155027202,0.905625,0.074054968
630000,1.04,0.154984301,0.90125,0.075993005
630000,1.04,0.155581549,0.9025,0.075021041
630000,1.04,0.155322149,0.90125,0.075472
630000,1.04,0.153014759,0.89875,0.075262587
630000,1.04,0.151805094,0.895625,0.077471382
630000,1.04,0.152425436,0.894375,0.078804495
631000,1.04,0.151004765,0.89625,0.079066923
631000,1.04,0.152950829,0.896875,0.079144235
631000,1.04,0.152144129,0.9,0.082380921
631000,1.04,0.153976054,0.903125,0.080135125
631000,1.04,0.154177961,0.905625,0.079700651
631000,1.04,0.153646016,0.90375,0.078666683
632000,1.04,0.155754838,0.906875,0.074054968
632000,1.04,0.157210848,0.91,0.075021041
632000,1.04,0.163796295,0.915,0.072452527
632000,1.04,0.16560356,0.915,0.070799903
632000,1.04,0.168116115,0.910625,0.070652063
632000,1.04,0.165771268,0.908125,0.071870196
632000,1.03,0.165564267,0.905,0.071332909
633000,1.03,0.165736728,0.901875,0.074458801
633000,1.03,0.165667899,0.896875,0.077124273
633000,1.03,0.166177716,0.8975,0.078213964
633000,1.04,0.163408787,0.895,0.079395602
633000,1.04,0.163664104,0.893125,0.077083333
633000,1.04,0.159830944,0.89375,0.077188196
634000,1.04,0.157585555,0.890625,0.079641221
634000,1.04,0.156112217,0.8925,0.079494933
634000,1.04,0.15502992,0.89625,0.078062475
634000,1.04,0.152667276,0.8975,0.08310575
634000,1.04,0.147772007,0.898125,0.08125
634000,1.04,0.144581325,0.9025,0.079613968
635000,1.04,0.141738614,0.899375,0.080390756
635000,1.04,0.143570393,0.898125,0.085509004
635000,1.04,0.144412791,0.896875,0.087659937
635000,1.03,0.142806608,0.898125,0.088680261
635000,1.03,0.140242101,0.90125,0.095337982
635000,1.03,0.140640653,0.904375,0.095037456
636000,1.03,0.140819143,0.905,0.095874497
636000,1.04,0.138488647,0.9025,0.092455285
636000,1.04,0.138367749,0.9025,0.09330492
636000,1.04,0.134518507,0.901875,0.091569766
636000,1.04,0.132312173,0.903125,0.090756066
636000,1.03,0.132982601,0.90375,0.085400497
636000,1.03,0.135614068,0.9025,0.085354282
637000,1.04,0.131194875,0.9,0.084274983
637000,1.04,0.130563463,0.901875,0.0755112
637000,1.04,0.132721798,0.895625,0.075406621
637000,1.03,0.132965331,0.893125,0.075007891
637000,1.03,0.137149951,0.89375,0.073522913
637000,1.04,0.138259402,0.89375,0.071894897
638000,1.04,0.138292631,0.894375,0.075218012
638000,1.04,0.140798684,0.895,0.075837079
638000,1.04,0.145555775,0.899375,0.075844883
638000,1.04,0.147630292,0.9,0.075377836
638000,1.03,0.141004498,0.8975,0.077707851
638000,1.03,0.134122316,0.899375,0.075322853
639000,1.03,0.127378849,0.905,0.076148612
639000,1.03,0.123390634,0.901875,0.077573177
639000,1.03,0.119420103,0.905,0.077177972
639000,1.03,0.110352777,0.90875,0.076634133
639000,1.03,0.109777756,0.90875,0.074546186
639000,1.03,0.106955762,0.90375,0.080157279
640000,1.03,0.116482243,0.901875,0.081055517
640000,1.03,0.127370758,0.901875,0.084394288
640000,1.03,0.132124369,0.905,0.080677372
640000,1.03,0.137248352,0.903125,0.080626003
640000,1.03,0.140347594,0.89875,0.080823961
640000,1.03,0.143138741,0.90625,0.081659322
640000,1.03,0.141479111,0.901875,0.081540855
641000,1.03,0.141391935,0.89375,0.08404056
641000,1.03,0.141068188,0.89375,0.085898034
641000,1.03,0.139716138,0.898125,0.080762915
641000,1.03,0.142448403,0.898125,0.078784464
641000,1.03,0.143280306,0.896875,0.075573878
641000,1.03,0.144034798,0.89625,0.078566304
642000,1.04,0.145517676,0.894375,0.083188795
642000,1.04,0.147272993,0.89625,0.082963193
642000,1.04,0.149532394,0.8925,0.08431243
642000,1.04,0.150693251,0.893125,0.088964565
642000,1.04,0.149238368,0.8975,0.090383582
642000,1.04,0.15012783,0.89375,0.094222295
643000,1.04,0.15133702,0.898125,0.093867771
643000,1.04,0.151928673,0.89375,0.095882728
643000,1.04,0.153516259,0.891875,0.098061627
643000,1.04,0.150383591,0.890625,0.0974643
643000,1.04,0.146475155,0.889375,0.096846994
643000,1.04,0.143571553,0.8875,0.097312368
644000,1.04,0.144363898,0.886875,0.093040243
644000,1.04,0.142613449,0.8925,0.089752747
644000,1.04,0.140202493,0.89625,0.088039463
644000,1.04,0.139588686,0.9,0.08093129
644000,1.04,0.137208835,0.8975,0.080696933
644000,1.04,0.139521634,0.9025,0.078113004
644000,1.04,0.142714299,0.903125,0.07661096
645000,1.04,0.148750874,0.90125,0.077024445
645000,1.04,0.148836316,0.909375,0.072916667
645000,1.04,0.149920659,0.9125,0.069381284
645000,1.04,0.151289283,0.91125,0.073350979
645000,1.03,0.151214083,0.908125,0.074033652
645000,1.03,0.147465211,0.904375,0.073498759
646000,1.03,0.142956793,0.903125,0.072373518
646000,1.03,0.138340857,0.901875,0.074986846
646000,1.03,0.129514603,0.904375,0.076135657
646000,1.03,0.12725171,0.9075,0.073512179
646000,1.03,0.116641842,0.91125,0.072811071
646000,1.02,0.107090504,0.90625,0.075639112
647000,1.02,0.100198128,0.905625,0.076672739
647000,1.03,0.101986806,0.905,0.073512179
647000,1.03,0.105202224,0.89875,0.080334292
647000,1.03,0.112860342,0.9,0.078455739
647000,1.03,0.117794548,0.89625,0.084844257
647000,1.03,0.119786575,0.9,0.084741884
648000,1.03,0.128328864,0.8975,0.08590722
648000,1.03,0.135343354,0.89375,0.08635616
648000,1.03,0.142883784,0.89,0.085261778
648000,1.04,0.144234454,0.893125,0.082522093
648000,1.04,0.145615855,0.893125,0.083944257
648000,1.04,0.14486632,0.8975,0.084983659
648000,1.04,0.145132795,0.903125,0.079144235
649000,1.04,0.143745118,0.900625,0.084786106
649000,1.04,0.143313331,0.905,0.079693225
649000,1.04,0.144214895,0.905625,0.077695156
649000,1.04,0.142543061,0.9075,0.075105145
649000,1.04,0.144187099,0.91,0.075021041
649000,1.04,0.145518494,0.91375,0.07473649
650000,1.04,0.143963833,0.915,0.075126157
650000,1.04,0.143289556,0.913125,0.075322853
650000,1.04,0.14436272,0.91375,0.072593983
650000,1.04,0.14413307,0.913125,0.072111354
650000,1.04,0.148317177,0.9175,0.063365223
650000,1.04,0.149953738,0.91375,0.066346295
651000,1.04,0.15374734,0.914375,0.066271914
651000,1.04,0.155627176,0.906875,0.071341205
651000,1.04,0.1581583,0.9075,0.07188392
651000,1.04,0.156737455,0.908125,0.069070648
651000,1.04,0.155978771,0.90375,0.072398047
651000,1.04,0.15732595,0.904375,0.071870196
652000,1.04,0.151916903,0.905,0.07243074
652000,1.04,0.149258514,0.90375,0.072941013
652000,1.04,0.147629744,0.905625,0.074585873
652000,1.04,0.147737264,0.906875,0.071892153
652000,1.04,0.148024225,0.904375,0.07241712
652000,1.04,0.151492749,0.90875,0.070744151
652000,1.04,0.154498469,0.905,0.07243074
653000,1.04,0.151403177,0.903125,0.072373518
653000,1.04,0.153387738,0.905,0.069653725
653000,1.04,0.152951474,0.90625,0.067361437
653000,1.04,0.151999383,0.906875,0.06794176
653000,1.04,0.148868659,0.911875,0.066533366
653000,1.04,0.148399455,0.9075,0.066761296
654000,1.04,0.147875227,0.905,0.068511409
654000,1.04,0.148953617,0.90375,0.074014996
654000,1.04,0.153375638,0.90125,0.072811071
654000,1.04,0.154333678,0.9075,0.069653725
654000,1.04,0.158543113,0.908125,0.072959944
654000,1.04,0.1581718,0.905,0.071332909
655000,1.04,0.159365918,0.903125,0.073455799
655000,1.04,0.157996385,0.89875,0.076819265
655000,1.04,0.156799345,0.8975,0.077707851
655000,1.04,0.150958681,0.898125,0.077267389
655000,1.04,0.15029055,0.904375,0.076135657
655000,1.04,0.151095497,0.90875,0.069619728
656000,1.04,0.150342993,0.913125,0.069888417
656000,1.04,0.153171851,0.91125,0.069483575
656000,1.04,0.156991984,0.91125,0.067758577
656000,1.04,0.161186602,0.904375,0.079680846
656000,1.04,0.1648313,0.905625,0.083093879
656000,1.04,0.170460652,0.908125,0.083548491
656000,1.04,0.171466633,0.903125,0.081598901
657000,1.04,0.171526024,0.90375,0.08353196
657000,1.04,0.169698134,0.90125,0.085750917
657000,1.04,0.168136594,0.8975,0.088620175
657000,1.04,0.165741104,0.89625,0.08622813
657000,1.04,0.163057152,0.9,0.087038828
657000,1.04,0.162657188,0.899375,0.086991216
658000,1.04,0.162277105,0.9125,0.076932182
658000,1.04,0.161842476,0.91125,0.072267129
658000,1.04,0.158925267,0.910625,0.067802237
658000,1.04,0.157899354,0.91125,0.068338414
658000,1.04,0.158156458,0.911875,0.067709062
658000,1.04,0.157935987,0.91875,0.0649762
659000,1.04,0.158084411,0.916875,0.063474101
659000,1.04,0.156147925,0.916875,0.063474101
659000,1.04,0.154363906,0.913125,0.064607767
659000,1.04,0.154655593,0.91375,0.062676518
659000,1.04,0.157151312,0.91,0.066666667
659000,1.04,0.159385444,0.9075,0.069653725
660000,1.04,0.159161753,0.904375,0.071870196
660000,1.04,0.157822686,0.90875,0.071299712
660000,1.04,0.154415905,0.905,0.07243074
660000,1.04,0.153321287,0.8975,0.071355031
660000,1.04,0.152994849,0.89875,0.072593983
660000,1.04,0.150079534,0.895625,0.074881535
660000,1.04,0.147564813,0.89625,0.077555373
661000,1.04,0.1475882,0.8975,0.079216491
661000,1.04,0.144984523,0.89625,0.075492909
661000,1.04,0.143949416,0.89875,0.07473649
661000,1.04,0.144521351,0.90125,0.075472
661000,1.04,0.143015762,0.89375,0.079703127
661000,1.04,0.146403202,0.895,0.078897069
662000,1.04,0.145870311,0.9,0.078455739
662000,1.04,0.145611966,0.90125,0.075993005
662000,1.04,0.143182305,0.901875,0.076549132
662000,1.04,0.144710144,0.90125,0.073886943
662000,1.04,0.148659847,0.898125,0.073068025
662000,1.05,0.154122276,0.89625,0.075492909
663000,1.05,0.157971102,0.9,0.073254089
663000,1.04,0.156816476,0.898125,0.070875099
663000,1.04,0.160701695,0.904375,0.066746519
663000,1.04,0.159428743,0.905625,0.066176584
663000,1.04,0.159368778,0.900625,0.06943529
663000,1.04,0.158380813,0.9,0.073254089
664000,1.04,0.154715717,0.89875,0.073673025
664000,1.04,0.150076604,0.90125,0.071719061
664000,1.04,0.15122744,0.903125,0.070719048
664000,1.04,0.147724958,0.905625,0.071341205
664000,1.04,0.14224178,0.9025,0.073961668
664000,1.04,0.142281736,0.90125,0.075993005
664000,1.04,0.140335928,0.90125,0.077024445
665000,1.04,0.150005667,0.901875,0.077573177
665000,1.04,0.154136283,0.9025,0.075545157
665000,1.04,0.15710501,0.900625,0.073841537
665000,1.04,0.154271756,0.905625,0.072438911
665000,1.04,0.15641504,0.905,0.074046975
665000,1.04,0.161214117,0.905625,0.074054968
666000,1.04,0.163700304,0.904375,0.072959944
666000,1.04,0.166133223,0.9025,0.07342625
666000,1.04,0.158653895,0.903125,0.071274805
666000,1.04,0.155717892,0.9,0.075377836
666000,1.04,0.155014806,0.8975,0.075126157
666000,1.04,0.154085939,0.8975,0.074599097
667000,1.04,0.150198487,0.8975,0.075126157
667000,1.04,0.14675535,0.896875,0.076094186
667000,1.04,0.145076455,0.895,0.075314995
667000,1.04,0.145215303,0.89625,0.076013771
667000,1.04,0.144158722,0.900625,0.075948859
667000,1.04,0.142880658,0.899375,0.075844883
668000,1.04,0.139617062,0.905,0.076148612
668000,1.04,0.137033521,0.904375,0.07241712
668000,1.04,0.144052474,0.9075,0.07188392
668000,1.04,0.14652862,0.908125,0.073498759
668000,1.04,0.149962535,0.911875,0.07000124
668000,1.04,0.15109258,0.910625,0.068381704
668000,1.03,0.153671268,0.91,0.070127949
669000,1.03,0.151749504,0.909375,0.073455799
669000,1.03,0.149431708,0.905625,0.074585873
669000,1.03,0.151600555,0.904375,0.076652152
669000,1.03,0.14692444,0.89875,0.078345018
669000,1.03,0.143737249,0.904375,0.080665144
669000,1.03,0.138048053,0.903125,0.081113911
670000,1.03,0.136476345,0.9075,0.083086756
670000,1.03,0.132403271,0.904375,0.08259856
670000,1.03,0.133176876,0.906875,0.085435142
670000,1.03,0.135480746,0.908125,0.084487743
670000,1.03,0.133365215,0.90625,0.085437451
670000,1.03,0.133704107,0.9075,0.085428214
671000,1.03,0.132695943,0.9175,0.083276496
671000,1.03,0.131749202,0.920625,0.080860566
671000,1.03,0.127431014,0.919375,0.07759352
671000,1.04,0.135183259,0.921875,0.07661096
671000,1.04,0.14048978,0.920625,0.073175946
671000,1.04,0.144957947,0.923125,0.073713182
672000,1.04,0.150554422,0.92,0.070554263
672000,1.04,0.154190407,0.919375,0.071782302
672000,1.04,0.153567974,0.92125,0.066843988
672000,1.04,0.157362755,0.923125,0.063349654
672000,1.04,0.162424073,0.915,0.064988344
672000,1.04,0.158743521,0.914375,0.066864644
672000,1.04,0.15760226,0.9125,0.066477003
673000,1.04,0.157275704,0.908125,0.072959944
673000,1.04,0.15514855,0.9025,0.075021041
673000,1.04,0.152013789,0.900625,0.076466616
673000,1.04,0.152876777,0.898125,0.077776369
673000,1.04,0.151831429,0.8975,0.077198419
673000,1.04,0.152377752,0.898125,0.080272873
674000,1.04,0.152980246,0.894375,0.07930361
674000,1.04,0.152575356,0.891875,0.081347067
674000,1.04,0.15123627,0.891875,0.078884565
674000,1.04,0.151330296,0.896875,0.079641221
674000,1.04,0.15374458,0.89875,0.07473649
674000,1.05,0.158093584,0.903125,0.073455799
675000,1.05,0.160424189,0.90625,0.073522913
675000,1.04,0.159224886,0.91,0.072343527
675000,1.04,0.159614248,0.91125,0.069483575
675000,1.04,0.160925115,0.908125,0.069070648
675000,1.04,0.162768711,0.910625,0.071760311
675000,1.04,0.16355695,0.9175,0.065808875
676000,1.04,0.162845452,0.91875,0.066179565
676000,1.04,0.161161876,0.913125,0.068173663
676000,1.03,0.161437983,0.915,0.067373151
676000,1.03,0.159256271,0.913125,0.067592412
676000,1.03,0.155528094,0.91125,0.069483575
676000,1.03,0.152871257,0.911875,0.071672282
676000,1.03,0.149254238,0.915,0.073533645
677000,1.03,0.144249925,0.913125,0.077898029
677000,1.03,0.140465981,0.914375,0.075719924
677000,1.03,0.138325309,0.9125,0.074852549
677000,1.03,0.135925517,0.911875,0.075427548
677000,1.03,0.136491143,0.91375,0.073673025
677000,1.03,0.135421572,0.9125,0.074852549
678000,1.03,0.137625748,0.914375,0.075197027
678000,1.03,0.139388858,0.914375,0.074670467
678000,1.04,0.142063859,0.91125,0.071719061
678000,1.04,0.145054192,0.906875,0.072981573
678000,1.04,0.148084524,0.9075,0.070777607
678000,1.04,0.149449968,0.9,0.077443365
679000,1.04,0.149894305,0.9,0.077443365
679000,1.04,0.151099204,0.900625,0.080488859
679000,1.04,0.149196396,0.90125,0.081019
679000,1.04,0.15210427,0.90125,0.079046959
679000,1.04,0.153109676,0.89875,0.082753666
679000,1.04,0.152975219,0.8975,0.084049949
680000,1.04,0.152115939,0.89625,0.092412599
680000,1.04,0.151897404,0.895,0.091408037
680000,1.04,0.148954154,0.89875,0.094339477
680000,1.04,0.148011626,0.90125,0.100965978
680000,1.04,0.147766528,0.89375,0.108253175
680000,1.04,0.143410089,0.895,0.108026956
680000,1.04,0.143565814,0.886875,0.125847819
681000,1.04,0.142555528,0.885,0.1267927
681000,1.03,0.138858523,0.8825,0.12477252
681000,1.03,0.13458022,0.885625,0.124066909
681000,1.03,0.134800589,0.889375,0.121755559
681000,1.03,0.136510736,0.889375,0.122401978
681000,1.03,0.134519723,0.891875,0.118803151
682000,1.03,0.13295342,0.891875,0.108745936
682000,1.03,0.128734171,0.8975,0.104174242
682000,1.03,0.126194245,0.8975,0.103413947
682000,1.03,0.126607857,0.906875,0.082617666
682000,1.03,0.127572388,0.905625,0.082617666
682000,1.04,0.12940424,0.9075,0.083560297
683000,1.04,0.129314338,0.90625,0.080687153
683000,1.04,0.130960944,0.9075,0.075628678
683000,1.03,0.132194109,0.91125,0.074419046
683000,1.03,0.140399012,0.904375,0.08259856
683000,1.03,0.145499601,0.909375,0.082560335
683000,1.03,0.148923467,0.911875,0.08431945
684000,1.03,0.151693507,0.91125,0.083418517
684000,1.03,0.153438248,0.906875,0.08356738
684000,1.03,0.159999852,0.9125,0.082858496
684000,1.03,0.163525557,0.9125,0.081900562
684000,1.03,0.166006326,0.91375,0.084639387
684000,1.03,0.163119234,0.913125,0.085619677
684000,1.04,0.162759501,0.911875,0.084786106
685000,1.04,0.159140215,0.918125,0.076259935
685000,1.04,0.157055845,0.916875,0.07797903
685000,1.04,0.157305593,0.918125,0.072547768
685000,1.04,0.151200901,0.918125,0.073089622
685000,1.04,0.149271202,0.920625,0.070986354
685000,1.04,0.151005091,0.915625,0.075049962
686000,1.04,0.14951827,0.918125,0.072001837
686000,1.04,0.147753712,0.91375,0.072593983
686000,1.04,0.151207891,0.913125,0.07373459
686000,1.04,0.153492814,0.914375,0.075197027
686000,1.04,0.157122008,0.9125,0.073790757
686000,1.04,0.160187532,0.911875,0.072220705
687000,1.04,0.162420391,0.905,0.075105145
687000,1.04,0.160649441,0.903125,0.073991003
687000,1.04,0.161135535,0.906875,0.072438911
687000,1.04,0.163770031,0.911875,0.070562651
687000,1.04,0.164547636,0.91625,0.070632514
687000,1.04,0.163546751,0.91875,0.067944663
688000,1.04,0.160315675,0.91875,0.065580643
688000,1.04,0.157393701,0.916875,0.064092711
688000,1.04,0.152770918,0.918125,0.064485508
688000,1.04,0.149562933,0.918125,0.064485508
688000,1.04,0.146518777,0.920625,0.065793884
688000,1.04,0.140250387,0.9225,0.064132714
688000,1.04,0.136211412,0.92125,0.06504903
689000,1.04,0.137406781,0.91875,0.063128156
689000,1.04,0.135990587,0.909375,0.070719048
689000,1.04,0.136429031,0.91125,0.072811071
689000,1.03,0.13814764,0.915,0.072995088
689000,1.03,0.139905497,0.9175,0.074259816
689000,1.04,0.142563735,0.915625,0.078140781
690000,1.04,0.14609778,0.91625,0.079564392
690000,1.04,0.149645984,0.92,0.078495963
690000,1.04,0.152176766,0.92,0.080970284
690000,1.04,0.155603713,0.9175,0.080872765
690000,1.04,0.155532015,0.920625,0.080860566
690000,1.04,0.15894447,0.924375,0.074479994
691000,1.04,0.160986821,0.92375,0.074100243
691000,1.04,0.160849377,0.915625,0.080135125
691000,1.04,0.160823407,0.914375,0.078784464
691000,1.03,0.152911771,0.91375,0.074206663
691000,1.03,0.146364196,0.914375,0.073068025
691000,1.03,0.140046322,0.916875,0.069412556
692000,1.03,0.13897078,0.915,0.068534442
692000,1.03,0.133815277,0.91625,0.068936272
692000,1.03,0.129902545,0.914375,0.068612121
692000,1.03,0.127636131,0.914375,0.074140168
692000,1.03,0.125352826,0.914375,0.075197027
692000,1.03,0.134342172,0.916875,0.06997869
692000,1.03,0.138734493,0.9125,0.073254089
693000,1.03,0.135390318,0.916875,0.073283708
693000,1.03,0.129851884,0.91625,0.074968428
693000,1.03,0.126074182,0.914375,0.076239236
693000,1.02,0.123949939,0.9175,0.075314995
693000,1.03,0.121726295,0.915,0.077198419
693000,1.02,0.12675261,0.91625,0.077044933
694000,1.02,0.123819375,0.91625,0.074440251
694000,1.02,0.12012695,0.91875,0.072441634
694000,1.03,0.125940785,0.919375,0.075007891
694000,1.03,0.130488392,0.925,0.074852549
694000,1.03,0.139906393,0.92,0.078997027
694000,1.03,0.143148063,0.92,0.077484114
695000,1.03,0.146045594,0.91625,0.079066923
695000,1.03,0.14203983,0.913125,0.07890457
695000,1.04,0.142591581,0.914375,0.076755034
695000,1.04,0.148756218,0.90625,0.08404056
695000,1.04,0.152804638,0.911875,0.083378302
695000,1.04,0.156442421,0.911875,0.083850196
696000,1.03,0.153860203,0.91375,0.082275483
696000,1.03,0.155215651,0.9125,0.084741884
696000,1.03,0.156264779,0.906875,0.088162624
696000,1.03,0.158004469,0.903125,0.095418652
696000,1.03,0.158198221,0.908125,0.095451727
696000,1.03,0.151855309,0.903125,0.100650896
696000,1.02,0.146145893,0.906875,0.101089004
697000,1.02,0.137929408,0.911875,0.096127267
697000,1.02,0.132154885,0.9075,0.094213919
697000,1.02,0.127580844,0.9,0.09567675
697000,1.03,0.125506656,0.903125,0.094588005
697000,1.02,0.12199678,0.90125,0.091967482
697000,1.03,0.119138051,0.90875,0.086319599
698000,1.03,0.1154678,0.914375,0.077776369
698000,1.03,0.117548684,0.9175,0.076355594
698000,1.03,0.122818874,0.923125,0.071540035
698000,1.03,0.126419979,0.9175,0.072103146
698000,1.04,0.129157927,0.918125,0.073089622
698000,1.04,0.131729198,0.918125,0.074161453
699000,1.04,0.135334217,0.920625,0.070428321
699000,1.04,0.140950173,0.91875,0.070229152
699000,1.04,0.14818132,0.92,0.068856094
699000,1.04,0.149323005,0.919375,0.069548848
699000,1.04,0.151062956,0.92125,0.069732986
699000,1.04,0.151328249,0.91375,0.071498658
700000,1.03,0.151024658,0.918125,0.06805781
700000,1.03,0.149868295,0.924375,0.06782551
700000,1.03,0.146756963,0.921875,0.06959422
700000,1.03,0.142613499,0.916875,0.074352742
700000,1.03,0.138110176,0.9225,0.074915778
700000,1.03,0.13719987,0.921875,0.075049962
700000,1.03,0.136815702,0.925,0.07641758
701000,1.03,0.140526396,0.925,0.07641758
701000,1.04,0.143476524,0.921875,0.078140781
701000,1.04,0.144732964,0.924375,0.075532098
701000,1.04,0.147418537,0.91875,0.079206529
701000,1.04,0.150273118,0.914375,0.077267389
701000,1.04,0.149117399,0.920625,0.072634736
702000,1.04,0.146731255,0.925625,0.066888244
702000,1.04,0.146880388,0.92,0.068280652
702000,1.03,0.144337341,0.921875,0.069024932
702000,1.03,0.141796741,0.920625,0.063969468
702000,1.04,0.146514651,0.92125,0.063824353
702000,1.03,0.146282302,0.918125,0.065094507
703000,1.03,0.14627964,0.9175,0.069313007
703000,1.04,0.149987473,0.921875,0.067288178
703000,1.04,0.153201575,0.92125,0.069732986
703000,1.04,0.156826305,0.91625,0.072288965
703000,1.04,0.159309505,0.9175,0.071553822
703000,1.04,0.159880454,0.915625,0.071826263
704000,1.04,0.154908539,0.91125,0.072267129
704000,1.04,0.154519347,0.90875,0.073479967
704000,1.04,0.156263331,0.906875,0.078201352
704000,1.04,0.159719089,0.91,0.07911681
704000,1.04,0.161726658,0.909375,0.075049962
704000,1.04,0.159937599,0.90875,0.074014996
704000,1.04,0.158528339,0.9075,0.074046975
705000,1.04,0.157697994,0.909375,0.073455799
705000,1.04,0.159222184,0.908125,0.074564709
705000,1.04,0.158723276,0.910625,0.073391312
705000,1.04,0.15451886,0.914375,0.074140168
705000,1.04,0.150892261,0.920625,0.075301897
705000,1.04,0.149525581,0.921875,0.069024932
706000,1.03,0.14475959,0.9225,0.065952615
706000,1.03,0.141115771,0.921875,0.070719048
706000,1.03,0.13912359,0.91875,0.070229152
706000,1.03,0.135987301,0.918125,0.071451735
706000,1.03,0.132672186,0.919375,0.070674398
706000,1.03,0.129255039,0.919375,0.068979186
707000,1.03,0.125080955,0.920625,0.069298774
707000,1.03,0.123834984,0.91125,0.075993005
707000,1.03,0.126115314,0.904375,0.07716519
707000,1.03,0.134295715,0.904375,0.078684236
707000,1.03,0.137805093,0.903125,0.079144235
707000,1.03,0.137643832,0.9075,0.077177972
708000,1.03,0.138740983,0.9075,0.07666502
708000,1.04,0.142668188,0.911875,0.076466616
708000,1.04,0.149061846,0.911875,0.075427548
708000,1.04,0.152058801,0.9125,0.076932182
708000,1.04,0.15405999,0.91125,0.077024445
708000,1.04,0.15101141,0.91625,0.076013771
708000,1.04,0.152070791,0.91625,0.0739083
709000,1.04,0.156452117,0.916875,0.074881535
709000,1.04,0.161406054,0.914375,0.073068025
709000,1.04,0.162480654,0.90875,0.073479967
709000,1.04,0.160445725,0.91,0.074493237
709000,1.04,0.159873816,0.906875,0.073520229
709000,1.04,0.161553758,0.901875,0.077573177
710000,1.04,0.161828046,0.901875,0.077062856
710000,1.04,0.162522374,0.9,0.077443365
710000,1.04,0.161469723,0.9025,0.073961668
710000,1.04,0.159597972,0.9025,0.076065661
710000,1.04,0.163453737,0.9,0.077443365
710000,1.04,0.167582077,0.899375,0.080390756
711000,1.04,0.170069211,0.9025,0.080599083
711000,1.04,0.17111749,0.90125,0.081504555
711000,1.04,0.172328141,0.90375,0.082102655
711000,1.05,0.171032785,0.905625,0.079700651
711000,1.04,0.170167464,0.9025,0.082054583
711000,1.04,0.169968003,0.91,0.081572302
712000,1.04,0.165072377,0.90875,0.079166667
712000,1.04,0.159921571,0.908125,0.076135657
712000,1.04,0.154736267,0.91125,0.072267129
712000,1.04,0.146352259,0.9125,0.070509509
712000,1.04,0.140784951,0.9125,0.069381284
712000,1.03,0.137515738,0.915,0.06910777
712000,1.03,0.134235189,0.9175,0.068164981
713000,1.03,0.136532867,0.9175,0.068741391
713000,1.03,0.140761907,0.92125,0.064439601
713000,1.03,0.143334515,0.920625,0.063969468
713000,1.04,0.147236643,0.92,0.068856094
713000,1.04,0.153714126,0.918125,0.075218012
713000,1.04,0.155885803,0.91625,0.076531089
714000,1.04,0.156143031,0.913125,0.079403056
714000,1.04,0.156218011,0.91125,0.078042254
714000,1.04,0.150911997,0.9075,0.077687538
714000,1.04,0.146787388,0.903125,0.077124273
714000,1.04,0.138804316,0.904375,0.076135657
714000,1.04,0.13253797,0.9025,0.078616509
715000,1.04,0.129540704,0.900625,0.077491752
715000,1.03,0.126889604,0.903125,0.075049962
715000,1.03,0.127829303,0.905625,0.071341205
715000,1.03,0.12557177,0.904375,0.071319079
715000,1.03,0.126684046,0.9075,0.067933048
715000,1.03,0.125254013,0.90375,0.072941013
716000,1.03,0.130841082,0.905,0.073512179
716000,1.03,0.132614179,0.908125,0.075615634
716000,1.03,0.13581666,0.91,0.075545157
716000,1.03,0.137427536,0.910625,0.077573177
716000,1.03,0.139061424,0.90875,0.079166667
716000,1.03,0.144272814,0.905625,0.078704292
716000,1.03,0.146224678,0.909375,0.077634191
717000,1.03,0.149578857,0.909375,0.080135125
717000,1.04,0.149142019,0.90875,0.085861278
717000,1.04,0.149755238,0.91,0.083484711
717000,1.04,0.145538864,0.90875,0.082102655
717000,1.04,0.145810714,0.905625,0.081656906
717000,1.04,0.146501324,0.905625,0.081656906
718000,1.04,0.14572764,0.906875,0.079700651
718000,1.03,0.14330232,0.9075,0.080186808
718000,1.03,0.139918445,0.905625,0.082617666
718000,1.03,0.140360015,0.90125,0.083890185
718000,1.03,0.142039066,0.90375,0.082102655
718000,1.03,0.139782669,0.90375,0.077147291
719000,1.03,0.137325452,0.909375,0.075049962
719000,1.03,0.133524254,0.915,0.075126157
719000,1.03,0.131122596,0.915625,0.075049962
719000,1.04,0.135382282,0.91125,0.076510463
719000,1.04,0.139723816,0.91,0.075545157
719000,1.04,0.142304742,0.91,0.072343527
720000,1.04,0.144682321,0.914375,0.067452167
720000,1.04,0.151339233,0.915625,0.067872034
720000,1.04,0.154929508,0.914375,0.066271914
720000,1.04,0.156853077,0.91375,0.06392319
720000,1.04,0.157460949,0.914375,0.065673833
720000,1.04,0.154720517,0.909375,0.072373518
720000,1.04,0.152929668,0.904375,0.071870196
721000,1.04,0.153332696,0.91,0.072343527
721000,1.04,0.152448448,0.91,0.070688354
721000,1.04,0.149579332,0.903125,0.076094186
721000,1.04,0.148146105,0.900625,0.079502378
721000,1.04,0.148936149,0.904375,0.078684236
721000,1.04,0.144939164,0.904375,0.080174506
722000,1.03,0.142087461,0.90375,0.089902093
722000,1.03,0.138728907,0.900625,0.091068555
722000,1.03,0.133662172,0.903125,0.086299027
722000,1.03,0.129044852,0.908125,0.084953474
722000,1.03,0.131952575,0.901875,0.08715435
722000,1.03,0.133117672,0.90375,0.088129052
723000,1.03,0.133858597,0.904375,0.089035499
723000,1.03,0.14049621,0.91125,0.087120389
723000,1.04,0.145869743,0.908125,0.084953474
723000,1.04,0.150940419,0.911875,0.084786106
723000,1.04,0.155160533,0.9175,0.074789266
723000,1.04,0.158607465,0.91875,0.073522913
724000,1.04,0.157114738,0.91875,0.072984276
724000,1.04,0.15698574,0.919375,0.07232989
724000,1.04,0.15477834,0.92375,0.066227245
724000,1.04,0.155279773,0.92,0.06592868
724000,1.04,0.153070328,0.924375,0.05912277
724000,1.04,0.151369868,0.91875,0.061224356
724000,1.04,0.151244164,0.92,0.06348964
725000,1.04,0.153716255,0.920625,0.064583333
725000,1.04,0.156458324,0.919375,0.064851593
725000,1.04,0.157726725,0.9175,0.066405739
725000,1.04,0.160653886,0.918125,0.066295725
725000,1.04,0.161983661,0.916875,0.068266204
725000,1.04,0.167257775,0.916875,0.068841766
726000,1.04,0.169625762,0.919375,0.068979186
726000,1.04,0.170674137,0.9225,0.068303763
726000,1.04,0.167083249,0.9225,0.068303763
726000,1.04,0.163167889,0.92125,0.06743169
726000,1.04,0.16354902,0.9225,0.065952615
726000,1.04,0.162487139,0.9225,0.067138482
727000,1.04,0.161929393,0.928125,0.063049979
727000,1.04,0.158720282,0.928125,0.06367271
727000,1.04,0.157527822,0.93125,0.064366081
727000,1.04,0.158496817,0.929375,0.068034616
727000,1.04,0.158955754,0.931875,0.067123788
727000,1.04,0.160143198,0.9275,0.070352647
728000,1.04,0.157979385,0.928125,0.06959422
728000,1.04,0.157830644,0.929375,0.069752788
728000,1.04,0.157216666,0.925625,0.070338624
728000,1.04,0.155284668,0.923125,0.072089464
728000,1.04,0.154105425,0.919375,0.073412814
728000,1.04,0.152086107,0.919375,0.074479994
728000,1.04,0.152206918,0.921875,0.072916667
729000,1.04,0.151672633,0.92375,0.070833333
729000,1.04,0.149428152,0.919375,0.071230504
729000,1.04,0.148455567,0.92,0.071111308
729000,1.04,0.147450186,0.92,0.069992785
729000,1.04,0.148540963,0.9175,0.072103146
729000,1.04,0.152176174,0.919375,0.071782302
730000,1.04,0.155731402,0.921875,0.070719048
730000,1.04,0.159021755,0.920625,0.072089464
730000,1.04,0.162765149,0.92,0.072212509
730000,1.04,0.167441153,0.91625,0.072832744
730000,1.04,0.172322636,0.916875,0.071650258
730000,1.04,0.175267694,0.9175,0.074789266
731000,1.04,0.177185945,0.916875,0.07797903
731000,1.04,0.176488739,0.913125,0.078402915
731000,1.04,0.175155142,0.915,0.076169336
731000,1.04,0.178943877,0.91375,0.07473649
731000,1.04,0.17835682,0.914375,0.073068025
731000,1.04,0.177637931,0.920625,0.071540035
732000,1.04,0.173992268,0.92,0.071111308
732000,1.04,0.170375595,0.919375,0.070674398
732000,1.04,0.169163258,0.916875,0.071650258
732000,1.04,0.166682253,0.918125,0.071451735
732000,1.04,0.161448821,0.919375,0.068979186
732000,1.03,0.150096697,0.925,0.067067921
732000,1.03,0.14243803,0.925,0.068234407
733000,1.03,0.135901172,0.923125,0.072089464
733000,1.03,0.133826348,0.92125,0.073049122
733000,1.03,0.133543424,0.91625,0.076531089
733000,1.03,0.130831093,0.919375,0.075007891
733000,1.03,0.131279087,0.9175,0.078395366
733000,1.03,0.131379669,0.919375,0.07759352
734000,1.03,0.134220725,0.92125,0.075701684
734000,1.03,0.137458551,0.925,0.072713461
734000,1.03,0.138893375,0.924375,0.073948329
734000,1.03,0.137579216,0.9225,0.072778549
734000,1.03,0.130882288,0.9225,0.072234362
734000,1.03,0.128399934,0.91875,0.075115652
735000,1.03,0.12664046,0.919375,0.071230504
735000,1.03,0.131099277,0.9175,0.072103146
735000,1.04,0.133499786,0.92,0.071664024
735000,1.04,0.14059453,0.92,0.077484114
735000,1.04,0.145729341,0.919375,0.078100375
735000,1.04,0.148788973,0.9175,0.078395366
736000,1.04,0.155605909,0.915625,0.077634191
736000,1.04,0.158243642,0.91875,0.079206529
736000,1.04,0.159186348,0.921875,0.078140781
736000,1.04,0.152885511,0.925,0.074852549
736000,1.03,0.150593627,0.921875,0.079641221
736000,1.03,0.14495258,0.920625,0.078884565
736000,1.03,0.142026434,0.9225,0.078011913
737000,1.03,0.136914161,0.9175,0.077890431
737000,1.03,0.136050834,0.916875,0.07797903
737000,1.03,0.134866712,0.915625,0.078644109
737000,1.03,0.133971108,0.91625,0.080058769
737000,1.03,0.139957043,0.91625,0.081523917
737000,1.03,0.135975333,0.919375,0.081074986
738000,1.03,0.134946985,0.921875,0.081598901
738000,1.03,0.134880119,0.923125,0.078382782
738000,1.04,0.137666482,0.924375,0.080095725
738000,1.04,0.137992569,0.925,0.078957059
738000,1.04,0.142251231,0.92625,0.072376244
738000,1.04,0.144528523,0.928125,0.071274805
739000,1.04,0.147879491,0.931875,0.07000124
739000,1.04,0.155590074,0.929375,0.071979914
739000,1.04,0.159213913,0.924375,0.074479994
739000,1.04,0.162310939,0.9175,0.079395602
739000,1.04,0.165502067,0.916875,0.07797903
739000,1.04,0.165661265,0.92,0.076973201
740000,1.04,0.161465045,0.920625,0.075824071
740000,1.04,0.15948898,0.92,0.074894707
740000,1.04,0.154077962,0.921875,0.077124273
740000,1.03,0.150098356,0.92125,0.075701684
740000,1.03,0.145304622,0.91875,0.075115652
740000,1.04,0.139569975,0.923125,0.072634736
740000,1.04,0.135442273,0.926875,0.067685748
741000,1.04,0.138876944,0.93,0.063613813
741000,1.04,0.143562455,0.930625,0.063994135
741000,1.04,0.146945657,0.926875,0.067685748
741000,1.04,0.151770661,0.923125,0.068150508
741000,1.04,0.155591133,0.92,0.06770032
741000,1.04,0.159213687,0.92375,0.065628758
742000,1.05,0.162422038,0.9225,0.065952615
742000,1.05,0.164435037,0.92125,0.06859199
742000,1.04,0.160461179,0.920625,0.068150508
742000,1.04,0.156483274,0.919375,0.068404781
742000,1.04,0.153933678,0.91875,0.0649762
742000,1.04,0.152611331,0.916875,0.064705408
743000,1.04,0.151026903,0.919375,0.061734581
743000,1.04,0.148909902,0.92125,0.063203116
743000,1.04,0.148147301,0.9225,0.063514494
743000,1.04,0.148444049,0.92375,0.064415103
743000,1.04,0.151707294,0.926875,0.064705408
743000,1.04,0.154784128,0.9275,0.063265514
744000,1.04,0.155755623,0.92875,0.064071161
744000,1.04,0.15550726,0.929375,0.063845986
744000,1.04,0.153473953,0.924375,0.068404781
744000,1.04,0.153431037,0.924375,0.069548848
744000,1.04,0.152218308,0.924375,0.071782302
744000,1.04,0.150651795,0.924375,0.070674398
744000,1.04,0.148799222,0.925,0.071066905
745000,1.04,0.146109716,0.924375,0.071230504
745000,1.04,0.143939662,0.92,0.07275686
745000,1.04,0.142169726,0.919375,0.071230504
745000,1.03,0.142107921,0.920625,0.070986354
745000,1.03,0.140724323,0.920625,0.069298774
745000,1.03,0.14313756,0.92625,0.068453793
746000,1.03,0.142846884,0.925625,0.069775411
746000,1.03,0.143076851,0.928125,0.066104997
746000,1.04,0.144750791,0.925625,0.065697861
746000,1.04,0.145894592,0.924375,0.069548848
746000,1.04,0.146928616,0.9225,0.069449495
746000,1.04,0.149110789,0.925,0.066477003
747000,1.04,0.150633329,0.926875,0.065312357
747000,1.04,0.14731516,0.920625,0.066982561
747000,1.04,0.147308143,0.921875,0.070158888
747000,1.04,0.148844087,0.918125,0.071451735
747000,1.04,0.14995944,0.919375,0.071230504
747000,1.04,0.151934016,0.915625,0.071274805
748000,1.04,0.152872175,0.9225,0.071686044
748000,1.04,0.152972357,0.92125,0.066251072
748000,1.04,0.153457414,0.914375,0.068612121
748000,1.04,0.155291332,0.9125,0.073254089
748000,1.04,0.155267937,0.9125,0.073790757
748000,1.04,0.15492721,0.9125,0.073790757
748000,1.04,0.155558847,0.90875,0.070744151
749000,1.04,0.154463329,0.9125,0.072713461
749000,1.04,0.150419319,0.914375,0.070316183
749000,1.04,0.149332802,0.915,0.070240388
749000,1.04,0.148671105,0.9125,0.069947672
749000,1.04,0.148409481,0.915625,0.071274805
749000,1.04,0.150412188,0.924375,0.06782551
750000,1.04,0.151677775,0.923125,0.065191419
750000,1.04,0.151247165,0.9225,0.067723629
750000,1.04,0.152010582,0.92125,0.071410306
750000,1.04,0.156989257,0.925,0.072168784
750000,1.04,0.15909409,0.925,0.067067921
750000,1.04,0.16138846,0.925625,0.067475561
751000,1.04,0.162918069,0.924375,0.07232989
751000,1.04,0.161273131,0.926875,0.073283708
751000,1.04,0.158120816,0.9275,0.076788441
751000,1.04,0.158866668,0.921875,0.078644109
751000,1.04,0.159260066,0.925,0.077951196
751000,1.04,0.159003369,0.92625,0.077636732
752000,1.04,0.159252214,0.92875,0.073264861
752000,1.04,0.159913467,0.929375,0.071429642
752000,1.04,0.159584302,0.928125,0.071826263
752000,1.04,0.15846968,0.9275,0.072561364
752000,1.04,0.158145188,0.93,0.068396128
752000,1.04,0.154108867,0.925625,0.066888244
752000,1.04,0.151366412,0.924375,0.062999895
753000,1.04,0.150101442,0.92625,0.059842491
753000,1.04,0.14633324,0.92125,0.063203116
753000,1.04,0.142035703,0.92,0.059644358
753000,1.04,0.137673856,0.920625,0.061452715
753000,1.04,0.136344011,0.920625,0.062091468
753000,1.04,0.136199241,0.919375,0.061734581
754000,1.03,0.13385044,0.91625,0.064805946
754000,1.03,0.130480912,0.916875,0.06650964
754000,1.03,0.125336382,0.91625,0.071188947
754000,1.03,0.122751667,0.913125,0.074797179
754000,1.03,0.124920339,0.911875,0.075427548
754000,1.03,0.125598856,0.91625,0.0739083
755000,1.03,0.128296801,0.913125,0.075322853
755000,1.03,0.126116864,0.91375,0.078345018
755000,1.03,0.128768399,0.91375,0.078345018
755000,1.03,0.138027111,0.918125,0.078302198
755000,1.03,0.142489849,0.92,0.076973201
755000,1.03,0.145849171,0.918125,0.076775594
756000,1.04,0.144178686,0.92125,0.072506966
756000,1.04,0.144829277,0.920625,0.068727039
756000,1.04,0.141785635,0.9225,0.069449495
756000,1.04,0.14203465,0.92125,0.066843988
756000,1.04,0.140499873,0.926875,0.067685748
756000,1.04,0.135109634,0.925625,0.06198971
756000,1.04,0.134280435,0.921875,0.06367271
757000,1.03,0.132738659,0.9175,0.06273944
757000,1.03,0.13325813,0.918125,0.05938912
757000,1.03,0.136401843,0.92,0.057625577
757000,1.03,0.141284109,0.92,0.058979109
757000,1.03,0.14336768,0.92125,0.058670562
757000,1.03,0.151619535,0.91875,0.063750124
758000,1.03,0.154326222,0.918125,0.066295725
758000,1.03,0.156549166,0.916875,0.064092711
758000,1.03,0.159911605,0.915625,0.066699211
758000,1.03,0.161629973,0.92,0.065327458
758000,1.04,0.158047581,0.918125,0.072547768
758000,1.04,0.15696399,0.915625,0.075049962
759000,1.04,0.1571613,0.913125,0.07687831
759000,1.04,0.153195466,0.91,0.078113004
759000,1.04,0.151970733,0.91,0.077606232
759000,1.04,0.152857045,0.915,0.073533645
759000,1.04,0.152845823,0.915,0.073533645
759000,1.04,0.152435936,0.910625,0.0755112
760000,1.04,0.156373345,0.91375,0.072048402
760000,1.04,0.157600119,0.909375,0.075049962
760000,1.04,0.155424269,0.909375,0.073991003
760000,1.04,0.155393911,0.913125,0.074267785
760000,1.04,0.152298594,0.915625,0.072916667
760000,1.04,0.147128467,0.916875,0.072198848
760000,1.03,0.143969911,0.919375,0.07232989
761000,1.04,0.144510384,0.91875,0.076158974
761000,1.04,0.1400765,0.919375,0.075532098
761000,1.03,0.138179106,0.92,0.077484114
761000,1.03,0.140190753,0.915625,0.083981852
761000,1.03,0.137961652,0.91625,0.082486225
761000,1.03,0.140751358,0.9225,0.079017004
762000,1.04,0.141783238,0.920625,0.077877765
762000,1.04,0.143721928,0.921875,0.077634191
762000,1.04,0.144766276,0.923125,0.075301897
762000,1.04,0.14990896,0.9225,0.075440625
762000,1.04,0.153696597,0.919375,0.075007891
762000,1.04,0.1570295,0.919375,0.075532098
763000,1.04,0.159218766,0.921875,0.072373518
763000,1.04,0.160512777,0.93,0.065448144
763000,1.04,0.163454239,0.930625,0.063374563
763000,1.04,0.163306617,0.92625,0.065508404
763000,1.04,0.161817196,0.924375,0.065457187
763000,1.04,0.15960873,0.921875,0.064900249
764000,1.04,0.157124008,0.9225,0.06654819
764000,1.04,0.155407521,0.92125,0.06743169
764000,1.04,0.156465096,0.92375,0.067991105
764000,1.04,0.157222762,0.920625,0.06986583
764000,1.04,0.156827131,0.92,0.06770032
764000,1.04,0.157732019,0.914375,0.068612121
764000,1.04,0.157798181,0.91875,0.070229152
765000,1.04,0.159266572,0.915625,0.06959422
765000,1.04,0.1598341,0.91875,0.070229152
765000,1.04,0.158125561,0.916875,0.071097435
765000,1.04,0.155970143,0.914375,0.069752788
765000,1.04,0.15319315,0.9175,0.068164981
765000,1.04,0.156520625,0.9175,0.063365223
766000,1.04,0.157014637,0.92375,0.059312667
766000,1.04,0.156701783,0.9225,0.063514494
766000,1.04,0.154100773,0.924375,0.061092097
766000,1.04,0.151720239,0.924375,0.061734581
766000,1.04,0.1560334,0.929375,0.059362539
766000,1.03,0.156367428,0.93,0.057762357
767000,1.03,0.155534435,0.93375,0.056056767
767000,1.03,0.148267985,0.94,0.05612711
767000,1.03,0.144351914,0.938125,0.058586437
767000,1.03,0.14181332,0.935625,0.06433849
767000,1.03,0.14391723,0.930625,0.065817868
767000,1.03,0.145892927,0.93125,0.061865466
768000,1.03,0.142957522,0.9325,0.064476329
768000,1.03,0.142673821,0.92625,0.068453793
768000,1.03,0.141104388,0.926875,0.068266204
768000,1.03,0.143948187,0.93,0.068970606
768000,1.04,0.146469548,0.923125,0.075301897
768000,1.04,0.149255802,0.919375,0.075532098
768000,1.04,0.149860832,0.91875,0.076675312
769000,1.04,0.154008092,0.916875,0.074881535
769000,1.04,0.157568791,0.919375,0.074479994
769000,1.04,0.160036023,0.920625,0.077369453
769000,1.04,0.163342511,0.91875,0.075639112
769000,1.04,0.163616437,0.923125,0.072634736
769000,1.04,0.162848323,0.92375,0.073027513
770000,1.04,0.163024895,0.918125,0.074691601
770000,1.04,0.160974805,0.921875,0.072373518
770000,1.04,0.155839836,0.916875,0.071650258
770000,1.04,0.152916577,0.92,0.069426765
770000,1.04,0.153900187,0.92625,0.066107981
770000,1.04,0.149962986,0.925625,0.065697861
771000,1.04,0.147670254,0.92625,0.063053108
771000,1.03,0.147152628,0.931875,0.062874509
771000,1.03,0.145309997,0.929375,0.061964244
771000,1.03,0.140980413,0.926875,0.060936893
771000,1.03,0.137873802,0.92875,0.060262997
771000,1.03,0.133172761,0.928125,0.057140814
772000,1.03,0.125628404,0.930625,0.056109533
772000,1.04,0.126713129,0.929375,0.058694095
772000,1.04,0.131887958,0.926875,0.058962382
772000,1.04,0.134874166,0.925625,0.05938912
772000,1.04,0.137075165,0.925625,0.058720979
772000,1.04,0.142936174,0.920625,0.058828392
772000,1.04,0.146958214,0.921875,0.066104997
773000,1.04,0.147044628,0.92375,0.066227245
773000,1.04,0.145423533,0.91875,0.067944663
773000,1.04,0.144349142,0.925,0.067067921
773000,1.04,0.139699993,0.924375,0.070113882
773000,1.04,0.136307635,0.925625,0.069207614
773000,1.03,0.133797376,0.923125,0.073713182
774000,1.03,0.133068001,0.92875,0.075909885
774000,1.03,0.131150541,0.928125,0.07661096
774000,1.03,0.134961465,0.92875,0.075909885
774000,1.03,0.140664893,0.93,0.067816784
774000,1.04,0.144151005,0.93125,0.068522926
774000,1.04,0.149046524,0.931875,0.065336517
775000,1.04,0.15155045,0.924375,0.06782551
775000,1.04,0.154597953,0.928125,0.06367271
775000,1.04,0.156649301,0.9325,0.064476329
775000,1.04,0.156957688,0.934375,0.063049979
775000,1.04,0.157060326,0.928125,0.064289409
775000,1.04,0.154406563,0.925625,0.065094507
776000,1.04,0.150977582,0.926875,0.065913717
776000,1.04,0.145838247,0.92375,0.073565833
776000,1.04,0.147045565,0.92625,0.073458485
776000,1.04,0.147392627,0.93125,0.072984276
776000,1.04,0.148875647,0.930625,0.07373459
776000,1.04,0.151812383,0.92375,0.077738311
776000,1.04,0.154057265,0.918125,0.077287812
777000,1.04,0.158239044,0.918125,0.074691601
777000,1.04,0.161073231,0.923125,0.072089464
777000,1.04,0.162012352,0.926875,0.071650258
777000,1.04,0.156890127,0.925625,0.072547768
777000,1.04,0.151627369,0.92625,0.066702169
777000,1.04,0.144273554,0.9175,0.068741391
778000,1.04,0.140369974,0.92,0.068856094
778000,1.04,0.136929838,0.924375,0.06782551
778000,1.04,0.134860026,0.92625,0.065508404
778000,1.04,0.13571287,0.92625,0.062424196
778000,1.04,0.13363094,0.93,0.062360956
778000,1.04,0.136183021,0.9275,0.06690299
779000,1.04,0.137596761,0.92375,0.06740828
779000,1.04,0.141354172,0.92,0.06770032
779000,1.04,0.142250089,0.91875,0.069665054
779000,1.04,0.144593569,0.9225,0.068303763
779000,1.04,0.143934458,0.91875,0.067944663
779000,1.04,0.143576175,0.92,0.06592868
780000,1.04,0.145843611,0.92125,0.065652802
780000,1.04,0.147434295,0.919375,0.068404781
780000,1.04,0.148858959,0.913125,0.073197511
780000,1.04,0.148414438,0.91625,0.070071662
780000,1.04,0.149495315,0.91625,0.072832744
780000,1.04,0.147973227,0.923125,0.071540035
780000,1.04,0.149419884,0.925625,0.073627488
781000,1.04,0.15394815,0.9225,0.080989774
781000,1.04,0.155868873,0.920625,0.083737184
781000,1.04,0.156375768,0.919375,0.084879129
781000,1.03,0.158214716,0.920625,0.08326465
781000,1.04,0.160465176,0.925625,0.082713128
781000,1.04,0.155435238,0.9275,0.079811963
782000,1.04,0.15420573,0.925,0.080442275
782000,1.03,0.152350146,0.928125,0.076094186
782000,1.03,0.146143546,0.9225,0.07750448
782000,1.03,0.14299382,0.92375,0.072485195
782000,1.03,0.142118286,0.92625,0.063053108
782000,1.03,0.138661887,0.928125,0.059839194
783000,1.03,0.13527088,0.9275,0.059405727
783000,1.04,0.139685547,0.92875,0.062827425
783000,1.04,0.140666507,0.924375,0.064240291
783000,1.04,0.146433965,0.924375,0.061092097
783000,1.04,0.149312717,0.92625,0.061788884
783000,1.04,0.152659677,0.923125,0.064583333
784000,1.04,0.152962186,0.924375,0.062999895
784000,1.04,0.154295157,0.928125,0.064289409
784000,1.04,0.157422361,0.930625,0.063994135
784000,1.05,0.160654179,0.93125,0.0649762
784000,1.05,0.163451974,0.934375,0.065505392
784000,1.04,0.160365433,0.93,0.068396128
784000,1.04,0.159405033,0.92875,0.067665342
785000,1.04,0.162502418,0.928125,0.069024932
785000,1.04,0.163788284,0.9275,0.068072303
785000,1.04,0.165130857,0.928125,0.070158888
785000,1.04,0.163187304,0.93375,0.069278843
785000,1.04,0.161555831,0.928125,0.069024932
785000,1.04,0.157034099,0.925625,0.069775411
786000,1.04,0.154905166,0.925625,0.067475561
786000,1.03,0.151693151,0.921875,0.067872034
786000,1.03,0.144624045,0.924375,0.066651869
786000,1.04,0.1412519,0.92625,0.066702169
786000,1.04,0.142909558,0.926875,0.06650964
786000,1.04,0.14444902,0.9225,0.065351613
787000,1.04,0.145118299,0.9275,0.061365975
787000,1.04,0.14852714,0.923125,0.063349654
787000,1.04,0.151121827,0.9225,0.065952615
787000,1.04,0.154056084,0.919375,0.06724125
787000,1.04,0.157442504,0.918125,0.070338624
787000,1.05,0.159942157,0.91875,0.068522926
788000,1.05,0.157540463,0.9175,0.066997286
788000,1.05,0.156411775,0.915,0.070799903
788000,1.05,0.155239545,0.915625,0.071826263
788000,1.05,0.153947299,0.915625,0.073991003
788000,1.04,0.152985594,0.9125,0.074323549
788000,1.04,0.15401438,0.91125,0.073350979
788000,1.04,0.15318208,0.909375,0.072916667
789000,1.04,0.150096414,0.909375,0.075049962
789000,1.03,0.145419635,0.905625,0.073520229
789000,1.03,0.141952494,0.904375,0.076135657
789000,1.03,0.140963388,0.90625,0.074588518
789000,1.03,0.140637125,0.91,0.071796042
789000,1.03,0.14379005,0.914375,0.071979914
790000,1.03,0.141122147,0.918125,0.070338624
790000,1.03,0.140213794,0.92,0.069426765
790000,1.03,0.14395494,0.918125,0.073627488
790000,1.03,0.149833423,0.92125,0.075178659
790000,1.03,0.149403362,0.924375,0.071782302
790000,1.03,0.148138945,0.92875,0.071078009
791000,1.03,0.147352836,0.930625,0.067592412
791000,1.03,0.142821366,0.93,0.069540338
791000,1.03,0.142334469,0.925625,0.071451735
791000,1.03,0.135847511,0.919375,0.071782302
791000,1.03,0.127920908,0.918125,0.072001837
791000,1.03,0.122288382,0.91625,0.071741064
792000,1.03,0.12545899,0.920625,0.066390883
792000,1.03,0.127236084,0.91875,0.065580643
792000,1.03,0.130886215,0.919375,0.064240291
792000,1.03,0.13203076,0.9175,0.063984886
792000,1.03,0.134281807,0.915,0.067373151
792000,1.04,0.14231459,0.915,0.064988344
792000,1.04,0.147718274,0.919375,0.061734581
793000,1.04,0.150687969,0.923125,0.059495326
793000,1.04,0.151374792,0.920625,0.061452715
793000,1.04,0.152928229,0.92125,0.062575712
793000,1.04,0.15270952,0.920625,0.064583333
793000,1.03,0.154432963,0.92,0.064720651
793000,1.03,0.14587883,0.923125,0.068150508
794000,1.03,0.14090854,0.9225,0.067723629
794000,1.03,0.137670823,0.923125,0.066390883
794000,1.03,0.136720617,0.92125,0.06859199
794000,1.03,0.135591779,0.920625,0.070428321
794000,1.03,0.13104943,0.91875,0.070229152
794000,1.03,0.127085778,0.924375,0.068979186
795000,1.03,0.122699838,0.924375,0.068979186
795000,1.04,0.130738584,0.9225,0.067138482
795000,1.04,0.134494784,0.93,0.064231077
795000,1.04,0.138194552,0.929375,0.063224962
795000,1.04,0.141128578,0.93375,0.061430239
795000,1.04,0.14473491,0.933125,0.060416667
796000,1.04,0.148332164,0.934375,0.060494986
796000,1.04,0.151136727,0.936875,0.059918268
796000,1.04,0.155003742,0.93625,0.060888311
796000,1.04,0.1574091,0.9325,0.062613533
796000,1.04,0.157906821,0.93375,0.062701695
796000,1.04,0.157774722,0.93875,0.06217085
796000,1.04,0.157592793,0.93875,0.062802299
797000,1.04,0.154352806,0.940625,0.063049979
797000,1.04,0.148607023,0.93875,0.065267031
797000,1.04,0.143784118,0.943125,0.064117331
797000,1.04,0.138280424,0.945625,0.061324167
797000,1.04,0.13398133,0.944375,0.060833204
797000,1.03,0.130570654,0.94375,0.061865466
798000,1.03,0.1280524,0.945625,0.060677337
798000,1.03,0.127487239,0.941875,0.062345136
798000,1.03,0.127827425,0.9375,0.068234407
798000,1.03,0.132874024,0.93125,0.06909635
798000,1.03,0.135155376,0.925,0.072168784
798000,1.03,0.136494196,0.923125,0.070986354
799000,1.03,0.137547614,0.921875,0.070719048
799000,1.04,0.138350979,0.9175,0.076870611
799000,1.04,0.138153507,0.910625,0.077062856
799000,1.04,0.138999638,0.9125,0.077443365
799000,1.04,0.141033923,0.9125,0.077443365
799000,1.04,0.143269715,0.915,0.077198419
800000,1.04,0.146873108,0.918125,0.074161453
800000,1.04,0.150694767,0.9175,0.075314995
800000,1.04,0.147205873,0.919375,0.070674398
800000,1.04,0.145655569,0.91875,0.070788756
800000,1.04,0.146146155,0.91875,0.070229152
800000,1.04,0.143034618,0.925625,0.064485508
800000,1.04,0.140705255,0.9325,0.06134025
801000,1.04,0.137419499,0.92875,0.065291209
801000,1.04,0.136067213,0.925625,0.06863512
801000,1.03,0.133657797,0.923125,0.069298774
801000,1.04,0.139065076,0.919375,0.068979186
801000,1.04,0.141802335,0.92,0.06770032
801000,1.04,0.143153491,0.92,0.068280652
802000,1.03,0.139634937,0.921875,0.067872034
802000,1.03,0.137523432,0.920625,0.068150508
802000,1.03,0.134832879,0.915,0.070799903
802000,1.03,0.130207592,0.914375,0.073606049
802000,1.03,0.128945461,0.9175,0.069313007
802000,1.03,0.131328955,0.91875,0.066179565
803000,1.03,0.133501957,0.919375,0.066651869
803000,1.03,0.134507085,0.923125,0.066982561
803000,1.04,0.139570042,0.921875,0.067872034
803000,1.04,0.141638388,0.92375,0.068568977
803000,1.04,0.145196949,0.924375,0.06782551
803000,1.04,0.145684221,0.92625,0.066702169
804000,1.04,0.144589644,0.9275,0.063265514
804000,1.04,0.142518553,0.924375,0.05978642
804000,1.04,0.139307705,0.9275,0.059405727
804000,1.04,0.13568793,0.925,0.064058843
804000,1.04,0.135963193,0.9275,0.06200562
804000,1.04,0.140304757,0.923125,0.065793884
804000,1.04,0.143476264,0.92625,0.063675808
805000,1.04,0.147109129,0.920625,0.065793884
805000,1.04,0.149700707,0.91875,0.069665054
805000,1.04,0.151779961,0.913125,0.074267785
805000,1.04,0.155295522,0.913125,0.073197511
805000,1.04,0.158936893,0.9125,0.077443365
805000,1.04,0.161387045,0.910625,0.081055517
806000,1.04,0.159042815,0.9125,0.078957059
806000,1.04,0.159573153,0.906875,0.080684708
806000,1.04,0.160547043,0.910625,0.078080164
806000,1.04,0.160688565,0.91125,0.078546213
806000,1.04,0.15773168,0.91375,0.076303901
806000,1.04,0.158387399,0.91625,0.073372493
807000,1.04,0.15856594,0.9175,0.069313007
807000,1.04,0.156267393,0.91625,0.070632514
807000,1.04,0.156973715,0.918125,0.067475561
807000,1.04,0.157118879,0.91875,0.063128156
807000,1.04,0.155289237,0.92125,0.061941953
807000,1.04,0.151645493,0.92125,0.063203116
808000,1.04,0.15157305,0.915625,0.065505392
808000,1.04,0.147944848,0.90875,0.074014996
808000,1.04,0.149979967,0.91,0.073961668
808000,1.04,0.149666655,0.905625,0.076156384
808000,1.04,0.149207455,0.9075,0.076148612
808000,1.04,0.146694953,0.90875,0.075597368
808000,1.04,0.146859814,0.90875,0.074546186
809000,1.04,0.146635645,0.908125,0.075615634
809000,1.04,0.144078063,0.90375,0.074546186
809000,1.04,0.141933961,0.909375,0.072916667
809000,1.03,0.134814104,0.915,0.071355031
809000,1.03,0.131701762,0.920625,0.063969468
809000,1.03,0.1291312,0.92125,0.064439601
810000,1.03,0.12796198,0.925625,0.061349898
810000,1.03,0.126486493,0.92875,0.061558566
810000,1.03,0.129020823,0.928125,0.062421036
810000,1.03,0.132000432,0.93,0.064231077
810000,1.03,0.135816871,0.93,0.063613813
810000,1.03,0.139720899,0.934375,0.06367271
811000,1.03,0.143783508,0.933125,0.06170901
811000,1.04,0.146735195,0.92875,0.065291209
811000,1.04,0.148592162,0.9325,0.063240562
811000,1.04,0.149106565,0.930625,0.063374563
811000,1.04,0.148389395,0.93125,0.063750124
811000,1.03,0.147541541,0.926875,0.065312357
812000,1.03,0.146013399,0.929375,0.069184805
812000,1.03,0.143967989,0.92875,0.069392657
812000,1.03,0.134461493,0.93,0.070666023
812000,1.03,0.132422449,0.9325,0.07253961
812000,1.03,0.128686498,0.93,0.073404752
812000,1.03,0.12637757,0.93125,0.07134397
812000,1.03,0.124690489,0.930625,0.069888417
813000,1.03,0.129789934,0.93,0.070666023
813000,1.03,0.130524485,0.9275,0.072015536
813000,1.03,0.132963152,0.930625,0.071562093
813000,1.03,0.142391516,0.928125,0.069024932
813000,1.04,0.144069166,0.92625,0.067874941
813000,1.04,0.145465901,0.92375,0.068568977
814000,1.04,0.148877739,0.91875,0.066773116
814000,1.04,0.151492068,0.920625,0.067569058
814000,1.04,0.150076236,0.9225,0.065351613
814000,1.04,0.151255596,0.9175,0.068741391
814000,1.04,0.154230732,0.92,0.068856094
814000,1.04,0.155497446,0.92125,0.06859199
815000,1.04,0.157812993,0.92125,0.069732986
815000,1.04,0.159912466,0.92125,0.069732986
815000,1.04,0.159478701,0.921875,0.069024932
815000,1.04,0.15814633,0.921875,0.065505392
815000,1.04,0.157900325,0.916875,0.067685748
815000,1.04,0.159183758,0.914375,0.074670467
816000,1.04,0.156366156,0.916875,0.075406621
816000,1.04,0.155759663,0.916875,0.074881535
816000,1.04,0.155127513,0.9175,0.074259816
816000,1.04,0.153691986,0.92,0.074366007
816000,1.04,0.154488933,0.9175,0.075314995
816000,1.04,0.157342267,0.91625,0.072288965
816000,1.04,0.157862236,0.91875,0.072984276
817000,1.04,0.152648228,0.921875,0.073991003
817000,1.04,0.151198292,0.926875,0.071650258
817000,1.04,0.151114105,0.928125,0.064289409
817000,1.04,0.149489518,0.925625,0.06324992
817000,1.04,0.149373257,0.92875,0.062196231
817000,1.04,0.150835007,0.928125,0.062421036
818000,1.04,0.151512347,0.9175,0.069879948
818000,1.04,0.152043492,0.918125,0.066295725
818000,1.04,0.157409423,0.918125,0.071451735
818000,1.04,0.159428364,0.915625,0.071826263
818000,1.04,0.156605469,0.91625,0.071741064
818000,1.04,0.150905699,0.91625,0.069506286
819000,1.04,0.148673186,0.920625,0.06986583
819000,1.04,0.144882926,0.91875,0.07134397
819000,1.03,0.140981909,0.91375,0.072593983
819000,1.03,0.132307779,0.911875,0.072764994
819000,1.03,0.12424652,0.91875,0.0649762
819000,1.03,0.118788991,0.919375,0.065457187
820000,1.03,0.117395393,0.923125,0.060154866
820000,1.03,0.120163299,0.924375,0.05978642
820000,1.03,0.124780751,0.923125,0.061452715
820000,1.03,0.127898583,0.924375,0.062999895
820000,1.03,0.130981844,0.919375,0.065457187
820000,1.04,0.139458921,0.92,0.065327458
820000,1.04,0.145529107,0.9225,0.062259639
821000,1.04,0.153731937,0.926875,0.060936893
821000,1.04,0.160693749,0.929375,0.059362539
821000,1.04,0.166154873,0.926875,0.061580996
821000,1.04,0.16677863,0.9225,0.06654819
821000,1.04,0.167094335,0.91875,0.070229152
821000,1.04,0.16764506,0.91625,0.068361506
822000,1.04,0.167130614,0.915625,0.070719048
822000,1.04,0.166385592,0.91625,0.068361506
822000,1.04,0.162021777,0.918125,0.070338624
822000,1.04,0.157647159,0.924375,0.070113882
822000,1.04,0.154839858,0.920625,0.071540035
822000,1.04,0.152734855,0.915625,0.076094186
823000,1.04,0.151235361,0.916875,0.075928075
823000,1.04,0.151050265,0.92125,0.072506966
823000,1.04,0.151291219,0.923125,0.072634736
823000,1.04,0.146014663,0.92,0.076973201
823000,1.04,0.145134646,0.92375,0.074630825
823000,1.04,0.145407822,0.923125,0.079383177
824000,1.04,0.146002441,0.920625,0.078884565
824000,1.04,0.145989727,0.9125,0.079950269
824000,1.04,0.142464137,0.9125,0.078455739
824000,1.04,0.139689806,0.9175,0.075837079
824000,1.04,0.136408181,0.91875,0.072984276
824000,1.03,0.141588242,0.918125,0.073627488
824000,1.03,0.141773092,0.92125,0.069164841
825000,1.03,0.143859469,0.925625,0.064485508
825000,1.03,0.1414195,0.920625,0.063969468
825000,1.03,0.141086405,0.9225,0.058333333
825000,1.03,0.143538215,0.924375,0.057085545
825000,1.03,0.14351083,0.92875,0.054049991
825000,1.03,0.13942712,0.93375,0.056056767
826000,1.03,0.137344447,0.933125,0.055657656
826000,1.03,0.13583956,0.933125,0.055657656
826000,1.03,0.13385065,0.931875,0.055544112
826000,1.03,0.135657434,0.92625,0.059842491
826000,1.03,0.133458729,0.925625,0.05938912
826000,1.03,0.13515998,0.928125,0.060494986
827000,1.03,0.13942564,0.93,0.05977652
827000,1.04,0.146621826,0.929375,0.059362539
827000,1.04,0.148528814,0.93125,0.060576461
827000,1.04,0.150648861,0.925,0.064058843
827000,1.04,0.152021243,0.924375,0.064240291
827000,1.04,0.151789494,0.92,0.06652447
828000,1.04,0.151891399,0.921875,0.069024932
828000,1.04,0.15014141,0.925625,0.06805781
828000,1.04,0.141798762,0.9225,0.073854895
828000,1.04,0.137881392,0.923125,0.072089464
828000,1.04,0.13706754,0.9225,0.07750448
828000,1.03,0.13547385,0.92375,0.079246371
828000,1.03,0.134484474,0.92125,0.078264396
829000,1.03,0.131533089,0.920625,0.075824071
829000,1.03,0.135046821,0.918125,0.075218012
829000,1.03,0.13881266,0.92375,0.073565833
829000,1.04,0.148076258,0.921875,0.073455799
829000,1.04,0.153238406,0.921875,0.073455799
829000,1.04,0.153232611,0.924375,0.068404781
830000,1.04,0.155353746,0.923125,0.071540035
830000,1.04,0.156410884,0.91875,0.069665054
830000,1.04,0.159890179,0.92,0.06770032
830000,1.04,0.159119808,0.9175,0.068741391
830000,1.04,0.159491622,0.919375,0.069548848
830000,1.04,0.15878978,0.921875,0.06959422
831000,1.04,0.156723858,0.921875,0.072373518
831000,1.03,0.15756418,0.919375,0.073412814
831000,1.03,0.155568341,0.915,0.071905873
831000,1.03,0.147992582,0.9175,0.072648316
831000,1.03,0.140661057,0.91625,0.070071662
831000,1.03,0.133053286,0.92,0.068856094
832000,1.03,0.125063922,0.91125,0.073350979
832000,1.03,0.118317682,0.918125,0.073627488
832000,1.02,0.109611125,0.91875,0.072984276
832000,1.02,0.102000235,0.915,0.077198419
832000,1.02,0.095113981,0.915625,0.077634191
832000,1.03,0.100625703,0.918125,0.074161453
832000,1.03,0.105781861,0.9225,0.074387227
833000,1.03,0.118453467,0.91625,0.075492909
833000,1.03,0.12713325,0.915625,0.075573878
833000,1.04,0.134019524,0.918125,0.076259935
833000,1.04,0.141223962,0.925,0.071066905
833000,1.04,0.147087735,0.923125,0.071540035
833000,1.04,0.15521015,0.92375,0.071388201
834000,1.04,0.159855543,0.930625,0.066414652
834000,1.04,0.163705875,0.925,0.065880785
834000,1.05,0.16147489,0.925,0.065279121
834000,1.05,0.159819568,0.92625,0.064903289
834000,1.05,0.156676479,0.930625,0.063374563
834000,1.05,0.154872799,0.934375,0.063049979
835000,1.05,0.154048447,0.93375,0.058804912
835000,1.04,0.151541589,0.934375,0.061143744
835000,1.05,0.150777233,0.930625,0.060181098
835000,1.05,0.149383334,0.93,0.063613813
835000,1.05,0.1511643,0.92875,0.065291209
835000,1.05,0.15357093,0.931875,0.065336517
836000,1.05,0.157483809,0.934375,0.06845091
836000,1.05,0.161704462,0.930625,0.069888417
836000,1.05,0.164847021,0.93125,0.069665054
836000,1.04,0.164590478,0.93125,0.070788756
836000,1.04,0.163219729,0.929375,0.07252601
836000,1.05,0.162388946,0.9275,0.073103117
836000,1.04,0.160199124,0.93,0.072865242
837000,1.04,0.161014133,0.93,0.068396128
837000,1.04,0.16135544,0.929375,0.067452167
837000,1.04,0.161584072,0.926875,0.067685748
837000,1.04,0.16165669,0.930625,0.065817868
837000,1.04,0.164611891,0.9325,0.067466789
837000,1.04,0.164551839,0.933125,0.067217774
838000,1.04,0.162811138,0.9325,0.066879395
838000,1.04,0.15869033,0.93375,0.067548617
838000,1.04,0.150949873,0.935625,0.065553563
838000,1.04,0.143675066,0.931875,0.07000124
838000,1.04,0.143367667,0.93125,0.069665054
838000,1.04,0.143506875,0.92875,0.069958953
839000,1.04,0.142379692,0.93375,0.068130241
839000,1.04,0.1454199,0.92875,0.069392657
839000,1.04,0.149016396,0.930625,0.066414652
839000,1.04,0.158053468,0.930625,0.065817868
839000,1.04,0.164359627,0.931875,0.064117331
839000,1.04,0.169428242,0.93125,0.0625
840000,1.04,0.167556628,0.931875,0.060962788
840000,1.04,0.165296819,0.933125,0.058424577
840000,1.04,0.159233038,0.935,0.058871972
840000,1.04,0.154161726,0.939375,0.057196029
840000,1.03,0.150471395,0.935625,0.061836759
840000,1.03,0.144715509,0.939375,0.059229453
840000,1.03,0.140859439,0.936875,0.059256094
841000,1.03,0.134296697,0.93625,0.058238559
841000,1.03,0.133289436,0.933125,0.06170901
841000,1.03,0.134697863,0.935625,0.060547142
841000,1.04,0.140545568,0.93375,0.061430239
841000,1.04,0.146281852,0.939375,0.059229453
841000,1.04,0.14773307,0.94,0.058197895
842000,1.04,0.148042964,0.936875,0.061221133
842000,1.04,0.148134245,0.93875,0.057557064
842000,1.04,0.150066365,0.935625,0.057881775
842000,1.04,0.148492642,0.939375,0.058559491
842000,1.04,0.139826813,0.9375,0.061545745
842000,1.04,0.137770782,0.939375,0.060547142
843000,1.04,0.13516923,0.935,0.061494436
843000,1.04,0.136810573,0.935,0.060849417
843000,1.04,0.136853878,0.9325,0.06134025
843000,1.04,0.137042534,0.93125,0.061224356
843000,1.04,0.141339604,0.934375,0.060494986
843000,1.04,0.141804984,0.933125,0.062974838
844000,1.04,0.147555513,0.933125,0.062974838
844000,1.04,0.148158682,0.930625,0.063994135
844000,1.04,0.148982167,0.93125,0.0649762
844000,1.04,0.152147112,0.930625,0.065817868
844000,1.04,0.153524687,0.93125,0.068522926
844000,1.04,0.154873908,0.931875,0.068864689
844000,1.04,0.154288811,0.925625,0.070897364
845000,1.04,0.153161503,0.925625,0.070897364
845000,1.04,0.155224954,0.9225,0.071133499
845000,1.04,0.156840507,0.9225,0.07001533
845000,1.04,0.158164507,0.920625,0.070986354
845000,1.04,0.156406483,0.918125,0.073089622
845000,1.04,0.154494738,0.9175,0.073726563
846000,1.04,0.152233003,0.914375,0.073606049
846000,1.04,0.149913191,0.916875,0.074881535
846000,1.04,0.151630887,0.91625,0.076013771
846000,1.04,0.150785361,0.921875,0.075573878
846000,1.04,0.144613529,0.921875,0.075573878
846000,1.04,0.140149024,0.92375,0.073565833
847000,1.04,0.137424754,0.9275,0.071465539
847000,1.04,0.137406842,0.92875,0.071078009
847000,1.04,0.137841894,0.93,0.068970606
847000,1.04,0.138297068,0.929375,0.068034616
847000,1.04,0.140402592,0.93125,0.064366081
847000,1.04,0.141264555,0.93125,0.059921561
848000,1.04,0.148071454,0.931875,0.059654281
848000,1.04,0.152610929,0.931875,0.058316421
848000,1.04,0.154966978,0.93125,0.061224356
848000,1.04,0.154585408,0.93125,0.061224356
848000,1.04,0.155550935,0.92875,0.061558566
848000,1.04,0.156392514,0.9275,0.062638735
848000,1.04,0.154448339,0.9275,0.06200562
849000,1.04,0.156007156,0.929375,0.058694095
849000,1.04,0.155609602,0.925625,0.064485508
849000,1.04,0.154818867,0.924375,0.064851593
849000,1.04,0.155554752,0.923125,0.063349654
849000,1.04,0.157708498,0.92125,0.06504903
849000,1.04,0.159313201,0.920625,0.063349654
850000,1.04,0.160132512,0.9225,0.064132714
850000,1.04,0.161510656,0.920625,0.064583333
850000,1.04,0.159158186,0.923125,0.063349654
850000,1.03,0.158036019,0.925,0.06467186
850000,1.03,0.153859509,0.92375,0.065628758
850000,1.03,0.145457839,0.930625,0.061478393
851000,1.03,0.140251986,0.93125,0.061865466
851000,1.03,0.13593969,0.9325,0.060693592
851000,1.03,0.131503756,0.935625,0.057196029
851000,1.03,0.12639325,0.93625,0.058238559
851000,1.03,0.1255203,0.931875,0.057635846
851000,1.03,0.124775315,0.93625,0.056169274
852000,1.03,0.129814972,0.935625,0.057196029
852000,1.04,0.139158644,0.9375,0.054035389
852000,1.04,0.147517464,0.93875,0.055462359
852000,1.04,0.152100329,0.94,0.05612711
852000,1.04,0.156352886,0.94125,0.056056767
852000,1.04,0.16011128,0.94,0.057515918
852000,1.04,0.16097642,0.940625,0.057827215
853000,1.04,0.157945474,0.93875,0.061532922
853000,1.04,0.154581148,0.94125,0.061430239
853000,1.04,0.15179966,0.93875,0.063427462
853000,1.04,0.147005673,0.94125,0.061430239
853000,1.03,0.144475998,0.941875,0.061066257
853000,1.03,0.142123564,0.9425,0.060693592
854000,1.03,0.141948268,0.9375,0.06090127
854000,1.03,0.14153178,0.935,0.060197486
854000,1.03,0.145675211,0.9375,0.06090127
854000,1.03,0.148882269,0.934375,0.066699211
854000,1.03,0.151854123,0.936875,0.066770161
854000,1.03,0.152457754,0.935625,0.066746519
855000,1.03,0.153795246,0.936875,0.070785969
855000,1.04,0.155477712,0.935,0.071022475
855000,1.03,0.155743807,0.92875,0.078465797
855000,1.03,0.155543822,0.931875,0.077491752
855000,1.03,0.154528142,0.930625,0.077898029
855000,1.03,0.153300344,0.930625,0.077898029
856000,1.04,0.150177398,0.93,0.077585892
856000,1.04,0.149154598,0.924375,0.076569747
856000,1.04,0.148921002,0.925,0.073790757
856000,1.04,0.150279574,0.923125,0.073713182
856000,1.04,0.15104832,0.92,0.068856094
856000,1.04,0.152672722,0.9125,0.075377836
856000,1.04,0.154185659,0.911875,0.070562651
857000,1.05,0.159827196,0.91125,0.070610165
857000,1.05,0.163559374,0.909375,0.078140781
857000,1.05,0.16556138,0.91125,0.078546213
857000,1.05,0.165407852,0.91125,0.081987234
857000,1.04,0.16292508,0.9175,0.080872765
857000,1.04,0.159683318,0.92,0.080970284
858000,1.04,0.158031166,0.921875,0.080626003
858000,1.04,0.15951824,0.923125,0.080860566
858000,1.04,0.15707582,0.93,0.073940325
858000,1.04,0.156233484,0.931875,0.070562651
858000,1.04,0.152029443,0.924375,0.074479994
858000,1.04,0.150348691,0.926875,0.068266204
859000,1.04,0.14907236,0.92625,0.068453793
859000,1.04,0.149560745,0.925625,0.065697861
859000,1.04,0.147852342,0.92375,0.064415103
859000,1.04,0.149976635,0.9175,0.065808875
859000,1.04,0.149096762,0.919375,0.06724125
859000,1.04,0.147445234,0.9225,0.065952615
860000,1.04,0.151688899,0.92125,0.065652802
860000,1.04,0.153430925,0.925625,0.066295725
860000,1.04,0.150465161,0.9325,0.060693592
860000,1.04,0.148511688,0.935625,0.061195348
860000,1.04,0.147765803,0.935,0.061494436
860000,1.04,0.139608744,0.93,0.0629905
860000,1.04,0.135331779,0.9325,0.063861435
861000,1.04,0.141376687,0.934375,0.061785691
861000,1.04,0.143013777,0.929375,0.062597777
861000,1.04,0.144825576,0.929375,0.063224962
861000,1.04,0.151372652,0.9325,0.064476329
861000,1.04,0.156641431,0.929375,0.065070256
861000,1.04,0.159781114,0.9275,0.06690299
862000,1.04,0.163036256,0.925625,0.071451735
862000,1.04,0.164126192,0.9275,0.072561364
862000,1.04,0.157078647,0.92875,0.071078009
862000,1.04,0.152183076,0.921875,0.073455799
862000,1.04,0.15246182,0.925,0.072713461
862000,1.04,0.151689142,0.924375,0.076052692
863000,1.04,0.151310615,0.92375,0.07620041
863000,1.04,0.152621028,0.920625,0.075824071
863000,1.04,0.154615646,0.918125,0.078302198
863000,1.04,0.155357219,0.919375,0.07759352
863000,1.04,0.15684722,0.919375,0.071230504
863000,1.04,0.159111915,0.916875,0.068841766
864000,1.04,0.155969954,0.923125,0.069298774
864000,1.04,0.155664158,0.925,0.069947672
864000,1.04,0.15047134,0.923125,0.06986583
864000,1.04,0.146451627,0.92375,0.068568977
864000,1.03,0.141274849,0.921875,0.069024932
864000,1.03,0.138533978,0.925625,0.06863512
864000,1.04,0.135914478,0.9275,0.065109659
865000,1.04,0.137876254,0.92625,0.064903289
865000,1.04,0.137880559,0.92625,0.063675808
865000,1.03,0.134697362,0.9275,0.065109659
865000,1.04,0.136942684,0.92625,0.066107981
865000,1.04,0.136003306,0.928125,0.063049979
865000,1.04,0.137717445,0.933125,0.062974838
866000,1.04,0.136513583,0.938125,0.060573204
866000,1.04,0.13726807,0.94125,0.058804912
866000,1.04,0.134649325,0.938125,0.060573204
866000,1.04,0.134486957,0.9375,0.065279121
866000,1.04,0.141279575,0.936875,0.067358508
866000,1.04,0.144845213,0.93875,0.068798766
867000,1.04,0.148677118,0.93625,0.070498316
867000,1.04,0.149798382,0.938125,0.069093495
867000,1.04,0.152151857,0.9425,0.068049113
867000,1.04,0.154591697,0.9375,0.068234407
867000,1.04,0.156304781,0.930625,0.070450727
867000,1.04,0.156624136,0.925625,0.073627488
868000,1.04,0.152999269,0.925625,0.073089622
868000,1.04,0.15200667,0.9275,0.070352647
868000,1.04,0.15085086,0.925,0.071619964
868000,1.04,0.148617079,0.92375,0.067991105
868000,1.04,0.14945483,0.925625,0.066295725
868000,1.04,0.148518085,0.921875,0.066104997
868000,1.04,0.147089984,0.916875,0.067100271
869000,1.04,0.147496436,0.919375,0.06724125
869000,1.04,0.142505931,0.924375,0.065457187
869000,1.04,0.138749272,0.930625,0.062748873
869000,1.03,0.136538821,0.931875,0.062243793
869000,1.03,0.137145131,0.93,0.061724993
869000,1.03,0.138635343,0.93125,0.057227064
870000,1.04,0.14148643,0.933125,0.062345136
870000,1.04,0.144681112,0.935,0.061494436
870000,1.03,0.148043293,0.936875,0.061221133
870000,1.03,0.154598377,0.936875,0.061862277
870000,1.03,0.150291072,0.93625,0.064046523
870000,1.03,0.148182976,0.931875,0.067123788
871000,1.03,0.14640344,0.92625,0.066702169
871000,1.03,0.143119722,0.925,0.068810235
871000,1.03,0.136649526,0.9275,0.069221866
871000,1.03,0.140459727,0.93125,0.06909635
871000,1.03,0.141396355,0.926875,0.068841766
871000,1.03,0.141892,0.9225,0.072778549
872000,1.04,0.152295336,0.920625,0.072089464
872000,1.04,0.158933784,0.921875,0.070719048
872000,1.04,0.163038281,0.915,0.072452527
872000,1.04,0.166981955,0.918125,0.070338624
872000,1.04,0.170939687,0.921875,0.071826263
872000,1.04,0.165432669,0.920625,0.072089464
872000,1.04,0.160922168,0.923125,0.072089464
873000,1.04,0.152521588,0.918125,0.075740765
873000,1.04,0.146258754,0.918125,0.073627488
873000,1.04,0.141115233,0.91875,0.07134397
873000,1.04,0.139544023,0.91625,0.072288965
873000,1.03,0.137441749,0.91375,0.072593983
873000,1.03,0.138981176,0.920625,0.068727039
874000,1.03,0.139995047,0.918125,0.070338624
874000,1.03,0.139974351,0.916875,0.06997869
874000,1.03,0.144886018,0.92,0.06711497
874000,1.04,0.147703293,0.916875,0.065913717
874000,1.04,0.150356396,0.9175,0.063365223
874000,1.04,0.150401646,0.921875,0.064289409
875000,1.04,0.149983227,0.921875,0.061785691
875000,1.04,0.147237113,0.925625,0.060049827
875000,1.04,0.145910242,0.929375,0.058017952
875000,1.04,0.147758134,0.930625,0.059521848
875000,1.04,0.147521089,0.933125,0.055657656
875000,1.04,0.145706991,0.933125,0.054944158
876000,1.04,0.144252017,0.929375,0.060677337
876000,1.04,0.144517161,0.926875,0.060936893
876000,1.04,0.145581866,0.92875,0.058938956
876000,1.03,0.14276781,0.926875,0.060936893
876000,1.03,0.142411571,0.93,0.0629905
876000,1.03,0.13984756,0.9275,0.065712874
876000,1.03,0.139499653,0.92625,0.066702169
877000,1.03,0.141428499,0.92625,0.069597055
877000,1.03,0.139976647,0.929375,0.069752788
877000,1.03,0.137379624,0.92875,0.069958953
877000,1.03,0.134353317,0.931875,0.06828932
877000,1.03,0.135967943,0.933125,0.068956302
877000,1.03,0.139257906,0.935625,0.068497009
878000,1.03,0.141629065,0.931875,0.068864689
878000,1.03,0.14614748,0.9275,0.071465539
878000,1.03,0.149011389,0.931875,0.070562651
878000,1.04,0.151718416,0.934375,0.069024932
878000,1.04,0.155867563,0.928125,0.067288178
878000,1.04,0.160180255,0.9275,0.06690299
879000,1.04,0.164343798,0.9275,0.06864949
879000,1.04,0.164219664,0.926875,0.068266204
879000,1.04,0.16505333,0.92625,0.0701617
879000,1.04,0.1664721,0.925625,0.071451735
879000,1.04,0.167401793,0.928125,0.070158888
879000,1.04,0.168257492,0.9325,0.066286797
880000,1.04,0.167692584,0.93375,0.065170232
880000,1.04,0.166459575,0.933125,0.065433071
880000,1.04,0.162392665,0.9375,0.062814863
880000,1.04,0.159070522,0.934375,0.064900249
880000,1.04,0.157573337,0.936875,0.063125031
880000,1.04,0.154836623,0.93625,0.06217085
880000,1.04,0.15302203,0.93875,0.06217085
881000,1.04,0.148087286,0.935625,0.062471584
881000,1.04,0.142571389,0.935625,0.06433849
881000,1.04,0.139814375,0.934375,0.064900249
881000,1.04,0.139426397,0.933125,0.064215718
881000,1.04,0.138922963,0.9375,0.063439902
881000,1.03,0.140494687,0.93625,0.064046523
882000,1.03,0.138091461,0.93375,0.065772891
882000,1.03,0.13571382,0.93,0.066048268
882000,1.03,0.137329756,0.930625,0.064607767
882000,1.03,0.140039024,0.929375,0.063224962
882000,1.03,0.146376983,0.928125,0.061785691
882000,1.03,0.150165729,0.93,0.060432992
883000,1.03,0.15203115,0.93125,0.061865466
883000,1.04,0.150956221,0.92625,0.065508404
883000,1.04,0.152246729,0.92375,0.065024762
883000,1.04,0.153994251,0.921875,0.064900249
883000,1.04,0.155789811,0.923125,0.065793884
883000,1.04,0.156877486,0.9275,0.06690299
884000,1.04,0.153750718,0.923125,0.06986583
884000,1.04,0.152045815,0.923125,0.068150508
884000,1.04,0.152059309,0.929375,0.069184805
884000,1.04,0.150762046,0.93,0.067816784
884000,1.04,0.148771148,0.929375,0.066271914
884000,1.03,0.147305761,0.93125,0.064366081
884000,1.03,0.147937812,0.928125,0.066699211
885000,1.03,0.141116106,0.9325,0.067466789
885000,1.03,0.138093669,0.93375,0.064561947
885000,1.04,0.138408214,0.9275,0.066310602
885000,1.04,0.13839048,0.93125,0.0649762
885000,1.04,0.139710011,0.931875,0.065336517
885000,1.04,0.136339905,0.933125,0.064827252
886000,1.04,0.134768927,0.93375,0.064561947
886000,1.04,0.134302634,0.931875,0.067123788
886000,1.04,0.141203959,0.935,0.066429502
886000,1.04,0.142727316,0.934375,0.066699211
886000,1.04,0.142388902,0.933125,0.066033332
886000,1.04,0.143276038,0.936875,0.066176584
887000,1.04,0.145383119,0.9425,0.060693592
887000,1.04,0.153376195,0.939375,0.063722266
887000,1.04,0.157705815,0.938125,0.068520047
887000,1.04,0.160647981,0.935,0.067607005
887000,1.04,0.164047748,0.934375,0.071274805
887000,1.04,0.16715224,0.936875,0.069662222
888000,1.05,0.168612018,0.935,0.06990253
888000,1.04,0.168697315,0.93375,0.072070304
888000,1.04,0.165235137,0.93625,0.071608944
888000,1.04,0.159430241,0.93625,0.070498316
888000,1.04,0.153043801,0.933125,0.071760311
888000,1.04,0.145516239,0.935,0.068188131
888000,1.04,0.138548243,0.935625,0.063722266
889000,1.04,0.134431536,0.933125,0.068381704
889000,1.04,0.134327838,0.930625,0.067592412
889000,1.04,0.133904792,0.92625,0.067874941
889000,1.04,0.135498583,0.9225,0.067723629
889000,1.04,0.139752462,0.919375,0.070674398
889000,1.04,0.143052419,0.918125,0.070338624
890000,1.04,0.148001525,0.918125,0.070897364
890000,1.04,0.151026801,0.915,0.074599097
890000,1.04,0.151122538,0.915,0.076169336
890000,1.04,0.147551934,0.91375,0.077331194
890000,1.04,0.148044205,0.91375,0.074206663
890000,1.04,0.150260624,0.915,0.072452527
891000,1.04,0.15124757,0.92125,0.072506966
891000,1.04,0.152037077,0.924375,0.071230504
891000,1.04,0.152029264,0.928125,0.065505392
891000,1.04,0.153209259,0.925,0.067653678
891000,1.04,0.156597573,0.9225,0.067723629
891000,1.04,0.160033032,0.928125,0.063049979
892000,1.04,0.160096244,0.92875,0.060262997
892000,1.04,0.15867896,0.9325,0.058034951
892000,1.04,0.161313454,0.9325,0.058034951
892000,1.04,0.162714805,0.93375,0.062701695
892000,1.04,0.161978012,0.92875,0.064071161
892000,1.04,0.16021304,0.9275,0.063886144
892000,1.04,0.156728932,0.931875,0.062874509
893000,1.04,0.150190462,0.93375,0.05947211
893000,1.03,0.143708564,0.934375,0.059839194
893000,1.03,0.140225398,0.931875,0.060962788
893000,1.03,0.132873666,0.929375,0.064461028
893000,1.03,0.129866357,0.929375,0.065070256
893000,1.03,0.120739356,0.93,0.068396128
894000,1.03,0.115145197,0.929375,0.062597777
894000,1.03,0.111138135,0.92875,0.067079687
894000,1.03,0.118193381,0.931875,0.06828932
894000,1.03,0.12302555,0.93,0.07010544
894000,1.03,0.124310203,0.92875,0.074334166
894000,1.03,0.125402908,0.9275,0.073640884
895000,1.03,0.126801621,0.925625,0.074161453
895000,1.03,0.137142203,0.928125,0.072373518
895000,1.03,0.144427276,0.926875,0.071097435
895000,1.03,0.151871947,0.92875,0.068245972
895000,1.03,0.15266033,0.926875,0.0727433
895000,1.04,0.15408225,0.930625,0.070450727
896000,1.04,0.155946526,0.924375,0.073412814
896000,1.04,0.157073356,0.920625,0.076342674
896000,1.04,0.160227073,0.916875,0.074881535
896000,1.04,0.158610773,0.915,0.074599097
896000,1.04,0.15743185,0.916875,0.072198848
896000,1.04,0.1542502,0.9175,0.074259816
896000,1.04,0.15359985,0.91875,0.076158974
897000,1.04,0.153540979,0.920625,0.076857778
897000,1.04,0.154797919,0.92125,0.073049122
897000,1.04,0.15778014,0.92125,0.070855611
897000,1.04,0.156719345,0.92625,0.06729111
897000,1.04,0.158877399,0.930625,0.060181098
897000,1.04,0.156138519,0.934375,0.058505563
898000,1.04,0.154422029,0.935625,0.062471584
898000,1.04,0.150752267,0.93375,0.068130241
898000,1.04,0.148223343,0.9325,0.065688852
898000,1.04,0.144495544,0.931875,0.064117331
898000,1.04,0.138783702,0.924375,0.065457187
898000,1.04,0.137692493,0.926875,0.06650964
899000,1.04,0.138637641,0.92625,0.068453793
899000,1.04,0.142911953,0.925,0.070237358
899000,1.04,0.143752513,0.9234375,0.072379729
899000,1.04,0.147427693,0.922321429,0.073286367
899000,1.04,0.14988791,0.922916667,0.070341429
899000,1.04,0.153084265,0.92625,0.066444411
900000,1.05,0.158692768,0.928125,0.068684409
900000,1.05,0.158395288,0.922916667,0.072819106
900000,1.05,0.154574502,0.940625,0.071620689
900000,1.04,0.152587893,0.9375,0.083333333
